Full-Duplex vs. Half-Duplex Secret-Key Generation

Full-duplex (FD) communication is regarded as a key technology in future 5G and Internet of Things (IoT) systems. In addition to high data rate constraints, the success of these systems depends on the ability to allow for confidentiality and security. Secret-key agreement from reciprocal wireless channels can be regarded as a valuable supplement for security at the physical layer. In this work, we study the role of FD communication in conjunction with secret-key agreement. We first introduce two complementary key generation models for FD and half-duplex (HD) settings and compare the performance by introducing the key-reconciliation function. Furthermore, we study the impact of the so called probing-reconciliation trade-off, the role of a strong eavesdropper and analyze the system in the high SNR regime. We show that under certain conditions, the FD mode enforces a deteriorating impact on the capabilities of the eavesdropper and offers several advantages in terms of secret-key rate over the conventional HD setups. Our analysis reveals as an interesting insight that perfect self-interference cancellation is not necessary in order to obtain performance gains over the HD mode.

==> BetastarVsSnr-1.tsv <==
0	0.200833639382094
0.404040404040404	0.21284754393866
0.808080808080808	0.225270011576747
1.21212121212121	0.238114371173397
1.61616161616162	0.251332398398442
2.02020202020202	0.264915855552837
2.42424242424242	0.278839492049491
2.82828282828283	0.293055083558235
3.23232323232323	0.307529141792933
3.63636363636364	0.322220810445433
4.04040404040404	0.337087826040593
4.44444444444444	0.352081094571217
4.84848484848485	0.367140469997086
5.25252525252525	0.382240701731107
5.65656565656566	0.397306038012002
6.06060606060606	0.412295622531618
6.46464646464646	0.427156677271752
6.86868686868687	0.441838701058219
7.27272727272727	0.45629346956085
7.67676767676768	0.470491178504517
8.08080808080808	0.48438588040307
8.48484848484848	0.49794777098138
8.88888888888889	0.511124941898273
9.29292929292929	0.523918800320737
9.6969696969697	0.536281121918605
10.1010101010101	0.548213313858867
10.5050505050505	0.559694679242466
10.9090909090909	0.570716980370358
11.3131313131313	0.581270572376511
11.7171717171717	0.59135773210494
12.1212121212121	0.600973905867612
12.5252525252525	0.610133292218595
12.9292929292929	0.618818008592812
13.3333333333333	0.627061543276399
13.7373737373737	0.634865303436347
14.1414141414141	0.642227881905665
14.5454545454545	0.649178213282454
14.9494949494949	0.655729626443756
15.3535353535354	0.661884398233589
15.7575757575758	0.667661818384019
16.1616161616162	0.673079769460123
16.5656565656566	0.678155264349951
16.969696969697	0.682900224763555
17.3737373737374	0.687330256421994
17.7777777777778	0.691464649057334
18.1818181818182	0.695309363524601
18.5858585858586	0.698897018432905
18.989898989899	0.702222522604246
19.3939393939394	0.705322178658742
19.7979797979798	0.708188618574377
20.2020202020202	0.710847092938244
20.6060606060606	0.71330128576135
21.010101010101	0.715580131641796
21.4141414141414	0.717674855390577
21.8181818181818	0.719623166794799
22.2222222222222	0.721406645799422
22.6262626262626	0.723059318180545
23.030303030303	0.724572408749163
23.4343434343434	0.725976259270366
23.8383838383838	0.72725981771113
24.2424242424242	0.728442373803523
24.6464646464646	0.729525334714535
25.0505050505051	0.730513254132201
25.4545454545455	0.731425421788589
25.8585858585859	0.732269205705714
26.2626262626263	0.733029869839544
26.6666666666667	0.733741439966179
27.0707070707071	0.734383219186561
27.4747474747475	0.734964852366724
27.8787878787879	0.735503352394717
28.2828282828283	0.735997312103551
28.6868686868687	0.736454099515239
29.0909090909091	0.736866346607768
29.4949494949495	0.737243698247171
29.8989898989899	0.737586154433447
30.3030303030303	0.737901083188612
30.7070707070707	0.738181116490651
31.1111111111111	0.738441860060623
31.5151515151515	0.73868103705451
31.9191919191919	0.738898647472312
32.3232323232323	0.73910661302408
32.7272727272727	0.73928195996674
33.1313131313131	0.739452753221364
33.5353535353535	0.739596888721905
33.9393939393939	0.739735063367421
34.3434343434343	0.739861316302885
34.7474747474747	0.739983885227341
35.1515151515151	0.740081203564705
35.5555555555556	0.740176245058051
35.959595959596	0.74026391852938
36.3636363636364	0.740349315156692
36.7676767676768	0.740415422051937
37.1717171717172	0.740481528947182
37.5757575757576	0.740547635842427
37.979797979798	0.740604097871639
38.3838383838384	0.740644954179791
38.7878787878788	0.740691771342969
39.1919191919192	0.740732627651121
39.5959595959596	0.740777167970281
40	0.740812063423407


==> BetastarVsSnr-2.tsv <==
0	0.341669361221588
0.404040404040404	0.352162807187521
0.808080808080808	0.362782506088918
1.21212121212121	0.37348391760662
1.61616161616162	0.384276686606659
2.02020202020202	0.395112588758868
2.42424242424242	0.405996715241244
2.82828282828283	0.416886802578647
3.23232323232323	0.427776889916049
3.63636363636364	0.438641726666359
4.04040404040404	0.449459746253491
4.44444444444444	0.460202014079344
4.84848484848485	0.470849240411852
5.25252525252525	0.481381265841919
5.65656565656566	0.491777393470489
6.06060606060606	0.502012372710468
6.46464646464646	0.512087610728846
6.86868686868687	0.521964528061489
7.27272727272727	0.531637163853372
7.67676767676768	0.54108254436142
8.08080808080808	0.55030576076363
8.48484848484848	0.559282432149937
8.88888888888889	0.567998359966273
9.29292929292929	0.576469149933695
9.6969696969697	0.584665867454105
10.1010101010101	0.592584828516493
10.5050505050505	0.6002444531759
10.9090909090909	0.607618953355269
11.3131313131313	0.614734117131657
11.7171717171717	0.621567840439016
12.1212121212121	0.628134859321377
12.5252525252525	0.634427805756725
12.9292929292929	0.640471930332153
13.3333333333333	0.646264956203642
13.7373737373737	0.651799515349177
14.1414141414141	0.657098581511833
14.5454545454545	0.662174076401661
14.9494949494949	0.667012671141621
15.3535353535354	0.671648391507809
15.7575757575758	0.676072462311222
16.1616161616162	0.6802982124289
16.5656565656566	0.684337563570894
16.969696969697	0.688195606915203
17.3737373737374	0.691886541015896
17.7777777777778	0.69541404988398
18.1818181818182	0.6987863712185
18.5858585858586	0.702018241063486
18.989898989899	0.705123857973008
19.3939393939394	0.708091300237014
19.7979797979798	0.71094213443159
20.2020202020202	0.713672676545727
20.6060606060606	0.716299939467475
21.010101010101	0.718839528917893
21.4141414141414	0.721268471153906
21.8181818181818	0.723615700773615
22.2222222222222	0.72588121777702
22.6262626262626	0.728074667030154
23.030303030303	0.730182719655976
23.4343434343434	0.732230626241579
23.8383838383838	0.734219793953953
24.2424242424242	0.736135486749066
24.6464646464646	0.738008046392009
25.0505050505051	0.7398108151287
25.4545454545455	0.741572727557238
25.8585858585859	0.743287822822598
26.2626262626263	0.744962061779806
26.6666666666667	0.746582115551821
27.0707070707071	0.748174641892725
27.4747474747475	0.749718943903461
27.8787878787879	0.751229757628061
28.2828282828283	0.752715320765569
28.6868686868687	0.754162304438941
29.0909090909091	0.755578076670196
29.4949494949495	0.756956676604306
29.8989898989899	0.758321947661374
30.3030303030303	0.759646362410291
30.7070707070707	0.760958855449156
31.1111111111111	0.76224241388992
31.5151515151515	0.763498444899574
31.9191919191919	0.764727818155145
32.3232323232323	0.765942992856646
32.7272727272727	0.767144838681107
33.1313131313131	0.76831178905244
33.5353535353535	0.769466817713723
33.9393939393939	0.770602556642938
34.3434343434343	0.771726373862102
34.7474747474747	0.772821256483165
35.1515151515151	0.773906494238195
35.5555555555556	0.774976126272165
35.959595959596	0.776030152585076
36.3636363636364	0.777068573176928
36.7676767676768	0.778091388047721
37.1717171717172	0.779108242063487
37.5757575757576	0.780096161481154
37.979797979798	0.781080396887812
38.3838383838384	0.782056394595427
38.7878787878788	0.783013102570974
39.1919191919192	0.78395648166948
39.5959595959596	0.784881978202909
40	0.785809751580356


==> etaCompVsSnr-2.tsv <==
-5	55.4520617155615
-4.54545454545455	-17.883200713961
-4.09090909090909	-27.1839789437828
-3.63636363636364	-30.6013487458119
-3.18181818181818	-32.198230964816
-2.72727272727273	-32.9670114980411
-2.27272727272727	-33.2659712445698
-1.81818181818182	-33.2534889510206
-1.36363636363636	-33.008477748471
-0.909090909090909	-32.5732217289686
-0.454545454545454	-31.9713691786115
0	-31.2164965585505
0.454545454545454	-30.3166361967037
0.909090909090909	-29.2769187955544
1.36363636363636	-28.1012772754898
1.81818181818182	-26.7936577965707
2.27272727272727	-25.358953245735
2.72727272727273	-23.8037563549141
3.18181818181818	-22.1369620521668
3.63636363636364	-20.3702069278228
4.09090909090909	-18.5181091101258
4.54545454545454	-16.5982629159413
5	-14.6309504404154
5.45454545454546	-12.6385569990859
5.90909090909091	-10.6447158463312
6.36363636363636	-8.67325209258501
6.81818181818182	-6.74703487866974
7.27272727272727	-4.88686895501322
7.72727272727273	-3.11055415001104
8.18181818181818	-1.43221335250535
8.63636363636364	0.138056181493211
9.09090909090909	1.59420503413152
9.54545454545454	2.93396924047036
10	4.15839508013391
10.4545454545455	5.2712346093098
10.9090909090909	6.27829148188036
11.3636363636364	7.18678205233671
11.8181818181818	8.00475753559394
12.2727272727273	8.74061390323211
12.7272727272727	9.40270018745915
13.1818181818182	9.99902416249972
13.6363636363636	10.5370469368681
14.0909090909091	11.0235540842969
14.5454545454545	11.4645895952653
15	11.8654392263102
15.4545454545455	12.2306510296308
15.9090909090909	12.5640824496959
16.3636363636364	12.8689650601142
16.8181818181818	13.1479796137923
17.2727272727273	13.4033355212238
17.7272727272727	13.6368501412913
18.1818181818182	13.8500243784334
18.6363636363636	14.04411204909
19.0909090909091	14.220181325572
19.5454545454545	14.37916729675
20	14.521915305693
20.4545454545455	14.6492152342894
20.9090909090909	14.7618273032165
21.3636363636364	14.8605002438314
21.8181818181818	14.9459828821814
22.2727272727273	15.0190302643529
22.7272727272727	15.0804054607514
23.1818181818182	15.1308781312069
23.6363636363636	15.171220830638
24.0909090909091	15.202203903462
24.5454545454545	15.2245896692278
25	15.2391264546518
25.4545454545455	15.2465428878447
25.9090909090909	15.2475427455075
26.3636363636364	15.242800536885
26.8181818181818	15.2329579207696
27.2727272727273	15.2186209834731
27.7272727272727	15.2003583549663
28.1818181818182	15.1787001050834
28.6363636363636	15.1541373392704
29.0909090909091	15.1271224012625
29.5454545454545	15.098069585863
30	15.0673562665593
30.4545454545455	15.0353243482344
30.9090909090909	15.0022819632295
31.3636363636364	14.9685053383954
31.8181818181818	14.9342407706201
32.2727272727273	14.8997066580988
32.7272727272727	14.8650955438301
33.1818181818182	14.8305761363206
33.6363636363636	14.7962952800119
34.0909090909091	14.7623798545718
34.5454545454545	14.728938587826
35	14.6960637718812
35.4545454545455	14.6638328759037
35.9090909090909	14.6323100522323
36.3636363636364	14.6015475350314
36.8181818181818	14.5715869326986
37.2727272727273	14.5424604167391
37.7272727272727	14.5141918109566
38.1818181818182	14.4867975855874
38.6363636363636	14.4602877615405
39.0909090909091	14.4346667302149
39.5454545454545	14.4099339945074
40	14.3860848366412


==> etaCompVsSnr-3.tsv <==
-5	62.3829199806999
-4.54545454545455	-15.796495331756
-4.09090909090909	-25.6853742678919
-3.63636363636364	-29.2983937410368
-3.18181818181818	-30.9682679733105
-2.72727272727273	-31.7531064178174
-2.27272727272727	-32.0347151592025
-1.81818181818182	-31.9816375539356
-1.36363636363636	-31.6775813780798
-0.909090909090909	-31.1670911325938
-0.454545454545454	-30.4747284359357
0	-29.614200063612
0.454545454545454	-28.5931865504393
0.909090909090909	-27.4161673016721
1.36363636363636	-26.0862536989143
1.81818181818182	-24.6065076374864
2.27272727272727	-22.9809764942507
2.72727272727273	-21.2155483362728
3.18181818181818	-19.3186571185812
3.63636363636364	-17.3018203728476
4.09090909090909	-15.1799625305594
4.54545454545454	-12.9714647424882
5	-10.6978890808483
5.45454545454546	-8.38335269379996
5.90909090909091	-6.05357303776026
6.36363636363636	-3.73466003492088
6.81818181818182	-1.45178112722184
7.27272727272727	0.772144237562887
7.72727272727273	2.91756373821328
8.18181818181818	4.96909935241706
8.63636363636364	6.91597180819426
9.09090909090909	8.75203479824939
9.54545454545454	10.4754672926533
10	12.0882095731103
10.4545454545455	13.595243461086
10.9090909090909	15.0038123896371
11.3636363636364	16.3226591249777
11.8181818181818	17.5613354962646
12.2727272727273	18.7296154188211
12.7272727272727	19.8370234289743
13.1818181818182	20.8924772989815
13.6363636363636	21.9040349062244
14.0909090909091	22.8787313909693
14.5454545454545	23.8224914903795
15	24.7401026158682
15.4545454545455	25.6352358336935
15.9090909090909	26.5105037888717
16.3636363636364	27.3675464054694
16.8181818181818	28.2071367189991
17.2727272727273	29.0293003967171
17.7272727272727	29.8334434068506
18.1818181818182	30.6184829774268
18.6363636363636	31.3829775229362
19.0909090909091	32.1252516921102
19.5454545454545	32.8435131669076
20	33.5359583642081
20.4545454545455	34.2008647772646
20.9090909090909	34.8366683409852
21.3636363636364	35.4420248927833
21.8181818181818	36.0158554955199
22.2727272727273	36.557376051328
22.7272727272727	37.066112225622
23.1818181818182	37.5419011862291
23.6363636363636	37.9848820202438
24.0909090909091	38.3954769103567
24.5454545454545	38.7743652347511
25	39.1224527131331
25.4545454545455	39.4408375770109
25.9090909090909	39.7307755209992
26.3636363636364	39.9936449211238
26.8181818181818	40.2309135119753
27.2727272727273	40.4441074197925
27.7272727272727	40.6347831709403
28.1818181818182	40.8045030474133
28.6363636363636	40.9548139504762
29.0909090909091	41.087229763462
29.5454545454545	41.2032170746673
30	41.3041840283094
30.4545454545455	41.3914720111362
30.9090909090909	41.4663498490828
31.3636363636364	41.5300101769909
31.8181818181818	41.5835676494641
32.2727272727273	41.6280586778261
32.7272727272727	41.6644424028449
33.1818181818182	41.6936026421262
33.6363636363636	41.716350582336
34.0909090909091	41.7334280177889
34.5454545454545	41.74551096708
35	41.7532135275084
35.4545454545455	41.7570918524696
35.9090909090909	41.7576481595753
36.3636363636364	41.7553346969306
36.8181818181818	41.7505576118727
37.2727272727273	41.743680680699
37.7272727272727	41.7350288697974
38.1818181818182	41.7248917082852
38.6363636363636	41.7135264601604
39.0909090909091	41.7011610902108
39.5454545454545	41.6879970228463
40	41.6742116967868


==> feasibleSetEve-1.tsv <==
-1	-1	0.801801801801802
-1	-0.894736842105263	0.61712959496893
-1	-0.789473684210526	0.442439669586484
-1	-0.684210526315789	0.277732025654463
-1	-0.578947368421053	0.123006663172868
-1	-0.473684210526316	-0.0217364178583013
-1	-0.368421052631579	-0.156497217439046
-1	-0.263157894736842	-0.281275735569364
-1	-0.157894736842105	-0.396071972249257
-1	-0.0526315789473685	-0.500885927478725
-1	0.0526315789473684	-0.595717601257767
-1	0.157894736842105	-0.680566993586384
-1	0.263157894736842	-0.755434104464575
-1	0.368421052631579	-0.820318933892341
-1	0.473684210526316	-0.875221481869681
-1	0.578947368421053	-0.920141748396596
-1	0.684210526315789	-0.955079733473085
-1	0.789473684210526	-0.980035437099149
-1	0.894736842105263	-0.995008859274787
-1	1	-1
-0.894736842105263	-1	0.61712959496893
-0.894736842105263	-0.894736842105263	0.442439669586484
-0.894736842105263	-0.789473684210526	0.277732025654463
-0.894736842105263	-0.684210526315789	0.123006663172868
-0.894736842105263	-0.578947368421053	-0.0217364178583013
-0.894736842105263	-0.473684210526316	-0.156497217439046
-0.894736842105263	-0.368421052631579	-0.281275735569364
-0.894736842105263	-0.263157894736842	-0.396071972249257
-0.894736842105263	-0.157894736842105	-0.500885927478725
-0.894736842105263	-0.0526315789473685	-0.595717601257767
-0.894736842105263	0.0526315789473684	-0.680566993586384
-0.894736842105263	0.157894736842105	-0.755434104464575
-0.894736842105263	0.263157894736842	-0.820318933892341
-0.894736842105263	0.368421052631579	-0.875221481869681
-0.894736842105263	0.473684210526316	-0.920141748396596
-0.894736842105263	0.578947368421053	-0.955079733473085
-0.894736842105263	0.684210526315789	-0.980035437099149
-0.894736842105263	0.789473684210526	-0.995008859274787
-0.894736842105263	0.894736842105263	-1
-0.894736842105263	1	-0.995008859274787
-0.789473684210526	-1	0.442439669586484
-0.789473684210526	-0.894736842105263	0.277732025654463
-0.789473684210526	-0.789473684210526	0.123006663172868
-0.789473684210526	-0.684210526315789	-0.0217364178583013
-0.789473684210526	-0.578947368421053	-0.156497217439046
-0.789473684210526	-0.473684210526316	-0.281275735569364
-0.789473684210526	-0.368421052631579	-0.396071972249257
-0.789473684210526	-0.263157894736842	-0.500885927478725
-0.789473684210526	-0.157894736842105	-0.595717601257767
-0.789473684210526	-0.0526315789473685	-0.680566993586384
-0.789473684210526	0.0526315789473684	-0.755434104464575
-0.789473684210526	0.157894736842105	-0.820318933892341
-0.789473684210526	0.263157894736842	-0.875221481869681
-0.789473684210526	0.368421052631579	-0.920141748396596
-0.789473684210526	0.473684210526316	-0.955079733473085
-0.789473684210526	0.578947368421053	-0.980035437099149
-0.789473684210526	0.684210526315789	-0.995008859274787
-0.789473684210526	0.789473684210526	-1
-0.789473684210526	0.894736842105263	-0.995008859274787
-0.789473684210526	1	-0.980035437099149
-0.684210526315789	-1	0.277732025654463
-0.684210526315789	-0.894736842105263	0.123006663172868
-0.684210526315789	-0.789473684210526	-0.0217364178583013
-0.684210526315789	-0.684210526315789	-0.156497217439046
-0.684210526315789	-0.578947368421053	-0.281275735569364
-0.684210526315789	-0.473684210526316	-0.396071972249257
-0.684210526315789	-0.368421052631579	-0.500885927478725
-0.684210526315789	-0.263157894736842	-0.595717601257767
-0.684210526315789	-0.157894736842105	-0.680566993586384
-0.684210526315789	-0.0526315789473685	-0.755434104464575
-0.684210526315789	0.0526315789473684	-0.820318933892341
-0.684210526315789	0.157894736842105	-0.875221481869681
-0.684210526315789	0.263157894736842	-0.920141748396596
-0.684210526315789	0.368421052631579	-0.955079733473085
-0.684210526315789	0.473684210526316	-0.980035437099149
-0.684210526315789	0.578947368421053	-0.995008859274787
-0.684210526315789	0.684210526315789	-1
-0.684210526315789	0.789473684210526	-0.995008859274787
-0.684210526315789	0.894736842105263	-0.980035437099149
-0.684210526315789	1	-0.955079733473085
-0.578947368421053	-1	0.123006663172868
-0.578947368421053	-0.894736842105263	-0.0217364178583013
-0.578947368421053	-0.789473684210526	-0.156497217439046
-0.578947368421053	-0.684210526315789	-0.281275735569364
-0.578947368421053	-0.578947368421053	-0.396071972249257
-0.578947368421053	-0.473684210526316	-0.500885927478725
-0.578947368421053	-0.368421052631579	-0.595717601257767
-0.578947368421053	-0.263157894736842	-0.680566993586384
-0.578947368421053	-0.157894736842105	-0.755434104464575
-0.578947368421053	-0.0526315789473685	-0.820318933892341
-0.578947368421053	0.0526315789473684	-0.875221481869681
-0.578947368421053	0.157894736842105	-0.920141748396596
-0.578947368421053	0.263157894736842	-0.955079733473085
-0.578947368421053	0.368421052631579	-0.980035437099149
-0.578947368421053	0.473684210526316	-0.995008859274787
-0.578947368421053	0.578947368421053	-1
-0.578947368421053	0.684210526315789	-0.995008859274787
-0.578947368421053	0.789473684210526	-0.980035437099149
-0.578947368421053	0.894736842105263	-0.955079733473085
-0.578947368421053	1	-0.920141748396596
-0.473684210526316	-1	-0.0217364178583013
-0.473684210526316	-0.894736842105263	-0.156497217439046
-0.473684210526316	-0.789473684210526	-0.281275735569364
-0.473684210526316	-0.684210526315789	-0.396071972249257
-0.473684210526316	-0.578947368421053	-0.500885927478725
-0.473684210526316	-0.473684210526316	-0.595717601257767
-0.473684210526316	-0.368421052631579	-0.680566993586384
-0.473684210526316	-0.263157894736842	-0.755434104464575
-0.473684210526316	-0.157894736842105	-0.820318933892341
-0.473684210526316	-0.0526315789473685	-0.875221481869681
-0.473684210526316	0.0526315789473684	-0.920141748396596
-0.473684210526316	0.157894736842105	-0.955079733473085
-0.473684210526316	0.263157894736842	-0.980035437099149
-0.473684210526316	0.368421052631579	-0.995008859274787
-0.473684210526316	0.473684210526316	-1
-0.473684210526316	0.578947368421053	-0.995008859274787
-0.473684210526316	0.684210526315789	-0.980035437099149
-0.473684210526316	0.789473684210526	-0.955079733473085
-0.473684210526316	0.894736842105263	-0.920141748396596
-0.473684210526316	1	-0.875221481869681
-0.368421052631579	-1	-0.156497217439046
-0.368421052631579	-0.894736842105263	-0.281275735569364
-0.368421052631579	-0.789473684210526	-0.396071972249257
-0.368421052631579	-0.684210526315789	-0.500885927478725
-0.368421052631579	-0.578947368421053	-0.595717601257767
-0.368421052631579	-0.473684210526316	-0.680566993586384
-0.368421052631579	-0.368421052631579	-0.755434104464575
-0.368421052631579	-0.263157894736842	-0.820318933892341
-0.368421052631579	-0.157894736842105	-0.875221481869681
-0.368421052631579	-0.0526315789473685	-0.920141748396596
-0.368421052631579	0.0526315789473684	-0.955079733473085
-0.368421052631579	0.157894736842105	-0.980035437099149
-0.368421052631579	0.263157894736842	-0.995008859274787
-0.368421052631579	0.368421052631579	-1
-0.368421052631579	0.473684210526316	-0.995008859274787
-0.368421052631579	0.578947368421053	-0.980035437099149
-0.368421052631579	0.684210526315789	-0.955079733473085
-0.368421052631579	0.789473684210526	-0.920141748396596
-0.368421052631579	0.894736842105263	-0.875221481869681
-0.368421052631579	1	-0.820318933892341
-0.263157894736842	-1	-0.281275735569364
-0.263157894736842	-0.894736842105263	-0.396071972249257
-0.263157894736842	-0.789473684210526	-0.500885927478725
-0.263157894736842	-0.684210526315789	-0.595717601257767
-0.263157894736842	-0.578947368421053	-0.680566993586384
-0.263157894736842	-0.473684210526316	-0.755434104464575
-0.263157894736842	-0.368421052631579	-0.820318933892341
-0.263157894736842	-0.263157894736842	-0.875221481869681
-0.263157894736842	-0.157894736842105	-0.920141748396596
-0.263157894736842	-0.0526315789473685	-0.955079733473085
-0.263157894736842	0.0526315789473684	-0.980035437099149
-0.263157894736842	0.157894736842105	-0.995008859274787
-0.263157894736842	0.263157894736842	-1
-0.263157894736842	0.368421052631579	-0.995008859274787
-0.263157894736842	0.473684210526316	-0.980035437099149
-0.263157894736842	0.578947368421053	-0.955079733473085
-0.263157894736842	0.684210526315789	-0.920141748396596
-0.263157894736842	0.789473684210526	-0.875221481869681
-0.263157894736842	0.894736842105263	-0.820318933892341
-0.263157894736842	1	-0.755434104464575
-0.157894736842105	-1	-0.396071972249257
-0.157894736842105	-0.894736842105263	-0.500885927478725
-0.157894736842105	-0.789473684210526	-0.595717601257767
-0.157894736842105	-0.684210526315789	-0.680566993586384
-0.157894736842105	-0.578947368421053	-0.755434104464575
-0.157894736842105	-0.473684210526316	-0.820318933892341
-0.157894736842105	-0.368421052631579	-0.875221481869681
-0.157894736842105	-0.263157894736842	-0.920141748396596
-0.157894736842105	-0.157894736842105	-0.955079733473085
-0.157894736842105	-0.0526315789473685	-0.980035437099149
-0.157894736842105	0.0526315789473684	-0.995008859274787
-0.157894736842105	0.157894736842105	-1
-0.157894736842105	0.263157894736842	-0.995008859274787
-0.157894736842105	0.368421052631579	-0.980035437099149
-0.157894736842105	0.473684210526316	-0.955079733473085
-0.157894736842105	0.578947368421053	-0.920141748396596
-0.157894736842105	0.684210526315789	-0.875221481869681
-0.157894736842105	0.789473684210526	-0.820318933892341
-0.157894736842105	0.894736842105263	-0.755434104464575
-0.157894736842105	1	-0.680566993586384
-0.0526315789473685	-1	-0.500885927478725
-0.0526315789473685	-0.894736842105263	-0.595717601257767
-0.0526315789473685	-0.789473684210526	-0.680566993586384
-0.0526315789473685	-0.684210526315789	-0.755434104464575
-0.0526315789473685	-0.578947368421053	-0.820318933892341
-0.0526315789473685	-0.473684210526316	-0.875221481869681
-0.0526315789473685	-0.368421052631579	-0.920141748396596
-0.0526315789473685	-0.263157894736842	-0.955079733473085
-0.0526315789473685	-0.157894736842105	-0.980035437099149
-0.0526315789473685	-0.0526315789473685	-0.995008859274787
-0.0526315789473685	0.0526315789473684	-1
-0.0526315789473685	0.157894736842105	-0.995008859274787
-0.0526315789473685	0.263157894736842	-0.980035437099149
-0.0526315789473685	0.368421052631579	-0.955079733473085
-0.0526315789473685	0.473684210526316	-0.920141748396596
-0.0526315789473685	0.578947368421053	-0.875221481869681
-0.0526315789473685	0.684210526315789	-0.820318933892341
-0.0526315789473685	0.789473684210526	-0.755434104464575
-0.0526315789473685	0.894736842105263	-0.680566993586384
-0.0526315789473685	1	-0.595717601257768
0.0526315789473684	-1	-0.595717601257767
0.0526315789473684	-0.894736842105263	-0.680566993586384
0.0526315789473684	-0.789473684210526	-0.755434104464575
0.0526315789473684	-0.684210526315789	-0.820318933892341
0.0526315789473684	-0.578947368421053	-0.875221481869681
0.0526315789473684	-0.473684210526316	-0.920141748396596
0.0526315789473684	-0.368421052631579	-0.955079733473085
0.0526315789473684	-0.263157894736842	-0.980035437099149
0.0526315789473684	-0.157894736842105	-0.995008859274787
0.0526315789473684	-0.0526315789473685	-1
0.0526315789473684	0.0526315789473684	-0.995008859274787
0.0526315789473684	0.157894736842105	-0.980035437099149
0.0526315789473684	0.263157894736842	-0.955079733473085
0.0526315789473684	0.368421052631579	-0.920141748396596
0.0526315789473684	0.473684210526316	-0.875221481869681
0.0526315789473684	0.578947368421053	-0.820318933892341
0.0526315789473684	0.684210526315789	-0.755434104464575
0.0526315789473684	0.789473684210526	-0.680566993586384
0.0526315789473684	0.894736842105263	-0.595717601257768
0.0526315789473684	1	-0.500885927478725
0.157894736842105	-1	-0.680566993586384
0.157894736842105	-0.894736842105263	-0.755434104464575
0.157894736842105	-0.789473684210526	-0.820318933892341
0.157894736842105	-0.684210526315789	-0.875221481869681
0.157894736842105	-0.578947368421053	-0.920141748396596
0.157894736842105	-0.473684210526316	-0.955079733473085
0.157894736842105	-0.368421052631579	-0.980035437099149
0.157894736842105	-0.263157894736842	-0.995008859274787
0.157894736842105	-0.157894736842105	-1
0.157894736842105	-0.0526315789473685	-0.995008859274787
0.157894736842105	0.0526315789473684	-0.980035437099149
0.157894736842105	0.157894736842105	-0.955079733473085
0.157894736842105	0.263157894736842	-0.920141748396596
0.157894736842105	0.368421052631579	-0.875221481869681
0.157894736842105	0.473684210526316	-0.820318933892341
0.157894736842105	0.578947368421053	-0.755434104464575
0.157894736842105	0.684210526315789	-0.680566993586384
0.157894736842105	0.789473684210526	-0.595717601257767
0.157894736842105	0.894736842105263	-0.500885927478725
0.157894736842105	1	-0.396071972249257
0.263157894736842	-1	-0.755434104464575
0.263157894736842	-0.894736842105263	-0.820318933892341
0.263157894736842	-0.789473684210526	-0.875221481869681
0.263157894736842	-0.684210526315789	-0.920141748396596
0.263157894736842	-0.578947368421053	-0.955079733473085
0.263157894736842	-0.473684210526316	-0.980035437099149
0.263157894736842	-0.368421052631579	-0.995008859274787
0.263157894736842	-0.263157894736842	-1
0.263157894736842	-0.157894736842105	-0.995008859274787
0.263157894736842	-0.0526315789473685	-0.980035437099149
0.263157894736842	0.0526315789473684	-0.955079733473085
0.263157894736842	0.157894736842105	-0.920141748396596
0.263157894736842	0.263157894736842	-0.875221481869681
0.263157894736842	0.368421052631579	-0.820318933892341
0.263157894736842	0.473684210526316	-0.755434104464575
0.263157894736842	0.578947368421053	-0.680566993586384
0.263157894736842	0.684210526315789	-0.595717601257768
0.263157894736842	0.789473684210526	-0.500885927478725
0.263157894736842	0.894736842105263	-0.396071972249258
0.263157894736842	1	-0.281275735569364
0.368421052631579	-1	-0.820318933892341
0.368421052631579	-0.894736842105263	-0.875221481869681
0.368421052631579	-0.789473684210526	-0.920141748396596
0.368421052631579	-0.684210526315789	-0.955079733473085
0.368421052631579	-0.578947368421053	-0.980035437099149
0.368421052631579	-0.473684210526316	-0.995008859274787
0.368421052631579	-0.368421052631579	-1
0.368421052631579	-0.263157894736842	-0.995008859274787
0.368421052631579	-0.157894736842105	-0.980035437099149
0.368421052631579	-0.0526315789473685	-0.955079733473085
0.368421052631579	0.0526315789473684	-0.920141748396596
0.368421052631579	0.157894736842105	-0.875221481869681
0.368421052631579	0.263157894736842	-0.820318933892341
0.368421052631579	0.368421052631579	-0.755434104464575
0.368421052631579	0.473684210526316	-0.680566993586384
0.368421052631579	0.578947368421053	-0.595717601257767
0.368421052631579	0.684210526315789	-0.500885927478725
0.368421052631579	0.789473684210526	-0.396071972249257
0.368421052631579	0.894736842105263	-0.281275735569364
0.368421052631579	1	-0.156497217439046
0.473684210526316	-1	-0.875221481869681
0.473684210526316	-0.894736842105263	-0.920141748396596
0.473684210526316	-0.789473684210526	-0.955079733473085
0.473684210526316	-0.684210526315789	-0.980035437099149
0.473684210526316	-0.578947368421053	-0.995008859274787
0.473684210526316	-0.473684210526316	-1
0.473684210526316	-0.368421052631579	-0.995008859274787
0.473684210526316	-0.263157894736842	-0.980035437099149
0.473684210526316	-0.157894736842105	-0.955079733473085
0.473684210526316	-0.0526315789473685	-0.920141748396596
0.473684210526316	0.0526315789473684	-0.875221481869681
0.473684210526316	0.157894736842105	-0.820318933892341
0.473684210526316	0.263157894736842	-0.755434104464575
0.473684210526316	0.368421052631579	-0.680566993586384
0.473684210526316	0.473684210526316	-0.595717601257768
0.473684210526316	0.578947368421053	-0.500885927478725
0.473684210526316	0.684210526315789	-0.396071972249258
0.473684210526316	0.789473684210526	-0.281275735569364
0.473684210526316	0.894736842105263	-0.156497217439046
0.473684210526316	1	-0.0217364178583016
0.578947368421053	-1	-0.920141748396596
0.578947368421053	-0.894736842105263	-0.955079733473085
0.578947368421053	-0.789473684210526	-0.980035437099149
0.578947368421053	-0.684210526315789	-0.995008859274787
0.578947368421053	-0.578947368421053	-1
0.578947368421053	-0.473684210526316	-0.995008859274787
0.578947368421053	-0.368421052631579	-0.980035437099149
0.578947368421053	-0.263157894736842	-0.955079733473085
0.578947368421053	-0.157894736842105	-0.920141748396596
0.578947368421053	-0.0526315789473685	-0.875221481869681
0.578947368421053	0.0526315789473684	-0.820318933892341
0.578947368421053	0.157894736842105	-0.755434104464575
0.578947368421053	0.263157894736842	-0.680566993586384
0.578947368421053	0.368421052631579	-0.595717601257767
0.578947368421053	0.473684210526316	-0.500885927478725
0.578947368421053	0.578947368421053	-0.396071972249257
0.578947368421053	0.684210526315789	-0.281275735569364
0.578947368421053	0.789473684210526	-0.156497217439046
0.578947368421053	0.894736842105263	-0.0217364178583016
0.578947368421053	1	0.123006663172868
0.684210526315789	-1	-0.955079733473085
0.684210526315789	-0.894736842105263	-0.980035437099149
0.684210526315789	-0.789473684210526	-0.995008859274787
0.684210526315789	-0.684210526315789	-1
0.684210526315789	-0.578947368421053	-0.995008859274787
0.684210526315789	-0.473684210526316	-0.980035437099149
0.684210526315789	-0.368421052631579	-0.955079733473085
0.684210526315789	-0.263157894736842	-0.920141748396596
0.684210526315789	-0.157894736842105	-0.875221481869681
0.684210526315789	-0.0526315789473685	-0.820318933892341
0.684210526315789	0.0526315789473684	-0.755434104464575
0.684210526315789	0.157894736842105	-0.680566993586384
0.684210526315789	0.263157894736842	-0.595717601257768
0.684210526315789	0.368421052631579	-0.500885927478725
0.684210526315789	0.473684210526316	-0.396071972249258
0.684210526315789	0.578947368421053	-0.281275735569364
0.684210526315789	0.684210526315789	-0.156497217439046
0.684210526315789	0.789473684210526	-0.0217364178583016
0.684210526315789	0.894736842105263	0.123006663172868
0.684210526315789	1	0.277732025654463
0.789473684210526	-1	-0.980035437099149
0.789473684210526	-0.894736842105263	-0.995008859274787
0.789473684210526	-0.789473684210526	-1
0.789473684210526	-0.684210526315789	-0.995008859274787
0.789473684210526	-0.578947368421053	-0.980035437099149
0.789473684210526	-0.473684210526316	-0.955079733473085
0.789473684210526	-0.368421052631579	-0.920141748396596
0.789473684210526	-0.263157894736842	-0.875221481869681
0.789473684210526	-0.157894736842105	-0.820318933892341
0.789473684210526	-0.0526315789473685	-0.755434104464575
0.789473684210526	0.0526315789473684	-0.680566993586384
0.789473684210526	0.157894736842105	-0.595717601257767
0.789473684210526	0.263157894736842	-0.500885927478725
0.789473684210526	0.368421052631579	-0.396071972249257
0.789473684210526	0.473684210526316	-0.281275735569364
0.789473684210526	0.578947368421053	-0.156497217439046
0.789473684210526	0.684210526315789	-0.0217364178583016
0.789473684210526	0.789473684210526	0.123006663172868
0.789473684210526	0.894736842105263	0.277732025654463
0.789473684210526	1	0.442439669586484
0.894736842105263	-1	-0.995008859274787
0.894736842105263	-0.894736842105263	-1
0.894736842105263	-0.789473684210526	-0.995008859274787
0.894736842105263	-0.684210526315789	-0.980035437099149
0.894736842105263	-0.578947368421053	-0.955079733473085
0.894736842105263	-0.473684210526316	-0.920141748396596
0.894736842105263	-0.368421052631579	-0.875221481869681
0.894736842105263	-0.263157894736842	-0.820318933892341
0.894736842105263	-0.157894736842105	-0.755434104464575
0.894736842105263	-0.0526315789473685	-0.680566993586384
0.894736842105263	0.0526315789473684	-0.595717601257768
0.894736842105263	0.157894736842105	-0.500885927478725
0.894736842105263	0.263157894736842	-0.396071972249258
0.894736842105263	0.368421052631579	-0.281275735569364
0.894736842105263	0.473684210526316	-0.156497217439046
0.894736842105263	0.578947368421053	-0.0217364178583016
0.894736842105263	0.684210526315789	0.123006663172868
0.894736842105263	0.789473684210526	0.277732025654463
0.894736842105263	0.894736842105263	0.442439669586484
0.894736842105263	1	0.61712959496893
1	-1	-1
1	-0.894736842105263	-0.995008859274787
1	-0.789473684210526	-0.980035437099149
1	-0.684210526315789	-0.955079733473085
1	-0.578947368421053	-0.920141748396596
1	-0.473684210526316	-0.875221481869681
1	-0.368421052631579	-0.820318933892341
1	-0.263157894736842	-0.755434104464575
1	-0.157894736842105	-0.680566993586384
1	-0.0526315789473685	-0.595717601257768
1	0.0526315789473684	-0.500885927478725
1	0.157894736842105	-0.396071972249257
1	0.263157894736842	-0.281275735569364
1	0.368421052631579	-0.156497217439046
1	0.473684210526316	-0.0217364178583016
1	0.578947368421053	0.123006663172868
1	0.684210526315789	0.277732025654463
1	0.789473684210526	0.442439669586484
1	0.894736842105263	0.61712959496893
1	1	0.801801801801802


==> feasibleSetEve-2.tsv <==
-1	-1	1
-1	-0.894736842105263	1
-1	-0.789473684210526	1
-1	-0.684210526315789	1
-1	-0.578947368421053	1
-1	-0.473684210526316	1
-1	-0.368421052631579	1
-1	-0.263157894736842	1
-1	-0.157894736842105	1
-1	-0.0526315789473685	1
-1	0.0526315789473684	0.952038637251932
-1	0.157894736842105	0.855428602748918
-1	0.263157894736842	0.757899787844566
-1	0.368421052631579	0.659447105958928
-1	0.473684210526316	0.560062838647977
-1	0.578947368421053	0.459736526062905
-1	0.684210526315789	0.3584548152685
-1	0.789473684210526	0.256201261161097
-1	0.894736842105263	0.15295607281725
-1	1	0.0486957957138854
-0.894736842105263	-1	1
-0.894736842105263	-0.894736842105263	1
-0.894736842105263	-0.789473684210526	1
-0.894736842105263	-0.684210526315789	1
-0.894736842105263	-0.578947368421053	1
-0.894736842105263	-0.473684210526316	1
-0.894736842105263	-0.368421052631579	1
-0.894736842105263	-0.263157894736842	1
-0.894736842105263	-0.157894736842105	1
-0.894736842105263	-0.0526315789473685	1
-0.894736842105263	0.0526315789473684	0.957097984169326
-0.894736842105263	0.157894736842105	0.870743806268369
-0.894736842105263	0.263157894736842	0.783654583451238
-0.894736842105263	0.368421052631579	0.695827062905091
-0.894736842105263	0.473684210526316	0.607256320193439
-0.894736842105263	0.578947368421053	0.51793570367252
-0.894736842105263	0.684210526315789	0.427856758107687
-0.894736842105263	0.789473684210526	0.337009125402555
-0.894736842105263	0.894736842105263	0.245380419644747
-0.894736842105263	1	0.15295607281725
-0.789473684210526	-1	1
-0.789473684210526	-0.894736842105263	1
-0.789473684210526	-0.789473684210526	1
-0.789473684210526	-0.684210526315789	1
-0.789473684210526	-0.578947368421053	1
-0.789473684210526	-0.473684210526316	1
-0.789473684210526	-0.368421052631579	1
-0.789473684210526	-0.263157894736842	1
-0.789473684210526	-0.157894736842105	1
-0.789473684210526	-0.0526315789473685	1
-0.789473684210526	0.0526315789473684	0.962154793739538
-0.789473684210526	0.157894736842105	0.886036123221446
-0.789473684210526	0.263157894736842	0.809345523463759
-0.789473684210526	0.368421052631579	0.732081026639805
-0.789473684210526	0.473684210526316	0.654239659765927
-0.789473684210526	0.578947368421053	0.575817418727131
-0.789473684210526	0.684210526315789	0.496809232822404
-0.789473684210526	0.789473684210526	0.417208919085876
-0.789473684210526	0.894736842105263	0.337009125402555
-0.789473684210526	1	0.256201261161097
-0.684210526315789	-1	1
-0.684210526315789	-0.894736842105263	1
-0.684210526315789	-0.789473684210526	1
-0.684210526315789	-0.684210526315789	1
-0.684210526315789	-0.578947368421053	1
-0.684210526315789	-0.473684210526316	1
-0.684210526315789	-0.368421052631579	1
-0.684210526315789	-0.263157894736842	1
-0.684210526315789	-0.157894736842105	1
-0.684210526315789	-0.0526315789473685	1
-0.684210526315789	0.0526315789473684	0.96720906611706
-0.684210526315789	0.157894736842105	0.901305566163329
-0.684210526315789	0.263157894736842	0.834972705398968
-0.684210526315789	0.368421052631579	0.768209375517892
-0.684210526315789	0.473684210526316	0.701013905093763
-0.684210526315789	0.578947368421053	0.633384048667055
-0.684210526315789	0.684210526315789	0.56531697193622
-0.684210526315789	0.789473684210526	0.496809232822404
-0.684210526315789	0.894736842105263	0.427856758107687
-0.684210526315789	1	0.3584548152685
-0.578947368421053	-1	1
-0.578947368421053	-0.894736842105263	1
-0.578947368421053	-0.789473684210526	1
-0.578947368421053	-0.684210526315789	1
-0.578947368421053	-0.578947368421053	1
-0.578947368421053	-0.473684210526316	1
-0.578947368421053	-0.368421052631579	1
-0.578947368421053	-0.263157894736842	1
-0.578947368421053	-0.157894736842105	1
-0.578947368421053	-0.0526315789473685	1
-0.578947368421053	0.0526315789473684	0.972260801437062
-0.578947368421053	0.157894736842105	0.916552146070385
-0.578947368421053	0.263157894736842	0.860536214380663
-0.578947368421053	0.368421052631579	0.804212439048959
-0.578947368421053	0.473684210526316	0.747579965816576
-0.578947368421053	0.578947368421053	0.69063764950895
-0.578947368421053	0.684210526315789	0.633384048667055
-0.578947368421053	0.789473684210526	0.575817418727131
-0.578947368421053	0.894736842105263	0.51793570367252
-0.578947368421053	1	0.459736526062905
-0.473684210526316	-1	1
-0.473684210526316	-0.894736842105263	1
-0.473684210526316	-0.789473684210526	1
-0.473684210526316	-0.684210526315789	1
-0.473684210526316	-0.578947368421053	1
-0.473684210526316	-0.473684210526316	1
-0.473684210526316	-0.368421052631579	1
-0.473684210526316	-0.263157894736842	1
-0.473684210526316	-0.157894736842105	1
-0.473684210526316	-0.0526315789473685	1
-0.473684210526316	0.0526315789473684	0.977309999815392
-0.473684210526316	0.157894736842105	0.931775872343945
-0.473684210526316	0.263157894736842	0.886036123221446
-0.473684210526316	0.368421052631579	0.840090498524781
-0.473684210526316	0.473684210526316	0.793938616387959
-0.473684210526316	0.578947368421053	0.747579965816576
-0.473684210526316	0.684210526315789	0.701013905093763
-0.473684210526316	0.789473684210526	0.654239659765927
-0.473684210526316	0.894736842105263	0.607256320193439
-0.473684210526316	1	0.560062838647977
-0.368421052631579	-1	1
-0.368421052631579	-0.894736842105263	1
-0.368421052631579	-0.789473684210526	1
-0.368421052631579	-0.684210526315789	1
-0.368421052631579	-0.578947368421053	1
-0.368421052631579	-0.473684210526316	1
-0.368421052631579	-0.368421052631579	1
-0.368421052631579	-0.263157894736842	1
-0.368421052631579	-0.157894736842105	1
-0.368421052631579	-0.0526315789473685	1
-0.368421052631579	0.0526315789473684	0.982356661348585
-0.368421052631579	0.157894736842105	0.94697675281353
-0.368421052631579	0.263157894736842	0.911472492492537
-0.368421052631579	0.368421052631579	0.875843787552007
-0.368421052631579	0.473684210526316	0.840090498524781
-0.368421052631579	0.578947368421053	0.804212439048959
-0.368421052631579	0.684210526315789	0.768209375517892
-0.368421052631579	0.789473684210526	0.732081026639805
-0.368421052631579	0.894736842105263	0.695827062905091
-0.368421052631579	1	0.659447105958928
-0.263157894736842	-1	1
-0.263157894736842	-0.894736842105263	1
-0.263157894736842	-0.789473684210526	1
-0.263157894736842	-0.684210526315789	1
-0.263157894736842	-0.578947368421053	1
-0.263157894736842	-0.473684210526316	1
-0.263157894736842	-0.368421052631579	1
-0.263157894736842	-0.263157894736842	1
-0.263157894736842	-0.157894736842105	1
-0.263157894736842	-0.0526315789473685	1
-0.263157894736842	0.0526315789473684	0.987400786113866
-0.263157894736842	0.157894736842105	0.962154793739538
-0.263157894736842	0.263157894736842	0.936845370581719
-0.263157894736842	0.368421052631579	0.911472492492537
-0.263157894736842	0.473684210526316	0.886036123221446
-0.263157894736842	0.578947368421053	0.860536214380663
-0.263157894736842	0.684210526315789	0.834972705398968
-0.263157894736842	0.789473684210526	0.809345523463758
-0.263157894736842	0.894736842105263	0.783654583451238
-0.263157894736842	1	0.757899787844566
-0.157894736842105	-1	1
-0.157894736842105	-0.894736842105263	1
-0.157894736842105	-0.789473684210526	1
-0.157894736842105	-0.684210526315789	1
-0.157894736842105	-0.578947368421053	1
-0.157894736842105	-0.473684210526316	1
-0.157894736842105	-0.368421052631579	1
-0.157894736842105	-0.263157894736842	1
-0.157894736842105	-0.157894736842105	1
-0.157894736842105	-0.0526315789473685	1
-0.157894736842105	0.0526315789473684	0.992442374169147
-0.157894736842105	0.157894736842105	0.977309999815392
-0.157894736842105	0.263157894736842	0.962154793739538
-0.157894736842105	0.368421052631579	0.94697675281353
-0.157894736842105	0.473684210526316	0.931775872343945
-0.157894736842105	0.578947368421053	0.916552146070385
-0.157894736842105	0.684210526315789	0.901305566163329
-0.157894736842105	0.789473684210526	0.886036123221446
-0.157894736842105	0.894736842105263	0.870743806268369
-0.157894736842105	1	0.855428602748918
-0.0526315789473685	-1	1
-0.0526315789473685	-0.894736842105263	1
-0.0526315789473685	-0.789473684210526	1
-0.0526315789473685	-0.684210526315789	1
-0.0526315789473685	-0.578947368421053	1
-0.0526315789473685	-0.473684210526316	1
-0.0526315789473685	-0.368421052631579	1
-0.0526315789473685	-0.263157894736842	1
-0.0526315789473685	-0.157894736842105	1
-0.0526315789473685	-0.0526315789473685	1
-0.0526315789473685	0.0526315789473684	0.997481425553039
-0.0526315789473685	0.157894736842105	0.992442374169147
-0.0526315789473685	0.263157894736842	0.987400786113866
-0.0526315789473685	0.368421052631579	0.982356661348585
-0.0526315789473685	0.473684210526316	0.977309999815392
-0.0526315789473685	0.578947368421053	0.972260801437062
-0.0526315789473685	0.684210526315789	0.96720906611706
-0.0526315789473685	0.789473684210526	0.962154793739538
-0.0526315789473685	0.894736842105263	0.957097984169326
-0.0526315789473685	1	0.952038637251932
0.0526315789473684	-1	0.952038637251932
0.0526315789473684	-0.894736842105263	0.957097984169326
0.0526315789473684	-0.789473684210526	0.962154793739538
0.0526315789473684	-0.684210526315789	0.96720906611706
0.0526315789473684	-0.578947368421053	0.972260801437062
0.0526315789473684	-0.473684210526316	0.977309999815392
0.0526315789473684	-0.368421052631579	0.982356661348585
0.0526315789473684	-0.263157894736842	0.987400786113866
0.0526315789473684	-0.157894736842105	0.992442374169147
0.0526315789473684	-0.0526315789473685	0.997481425553039
0.0526315789473684	0.0526315789473684	1
0.0526315789473684	0.157894736842105	1
0.0526315789473684	0.263157894736842	1
0.0526315789473684	0.368421052631579	1
0.0526315789473684	0.473684210526316	1
0.0526315789473684	0.578947368421053	1
0.0526315789473684	0.684210526315789	1
0.0526315789473684	0.789473684210526	1
0.0526315789473684	0.894736842105263	1
0.0526315789473684	1	1
0.157894736842105	-1	0.855428602748918
0.157894736842105	-0.894736842105263	0.870743806268369
0.157894736842105	-0.789473684210526	0.886036123221446
0.157894736842105	-0.684210526315789	0.901305566163329
0.157894736842105	-0.578947368421053	0.916552146070385
0.157894736842105	-0.473684210526316	0.931775872343945
0.157894736842105	-0.368421052631579	0.94697675281353
0.157894736842105	-0.263157894736842	0.962154793739538
0.157894736842105	-0.157894736842105	0.977309999815392
0.157894736842105	-0.0526315789473685	0.992442374169147
0.157894736842105	0.0526315789473684	1
0.157894736842105	0.157894736842105	1
0.157894736842105	0.263157894736842	1
0.157894736842105	0.368421052631579	1
0.157894736842105	0.473684210526316	1
0.157894736842105	0.578947368421053	1
0.157894736842105	0.684210526315789	1
0.157894736842105	0.789473684210526	1
0.157894736842105	0.894736842105263	1
0.157894736842105	1	1
0.263157894736842	-1	0.757899787844566
0.263157894736842	-0.894736842105263	0.783654583451238
0.263157894736842	-0.789473684210526	0.809345523463759
0.263157894736842	-0.684210526315789	0.834972705398968
0.263157894736842	-0.578947368421053	0.860536214380663
0.263157894736842	-0.473684210526316	0.886036123221446
0.263157894736842	-0.368421052631579	0.911472492492537
0.263157894736842	-0.263157894736842	0.936845370581719
0.263157894736842	-0.157894736842105	0.962154793739538
0.263157894736842	-0.0526315789473685	0.987400786113866
0.263157894736842	0.0526315789473684	1
0.263157894736842	0.157894736842105	1
0.263157894736842	0.263157894736842	1
0.263157894736842	0.368421052631579	1
0.263157894736842	0.473684210526316	1
0.263157894736842	0.578947368421053	1
0.263157894736842	0.684210526315789	1
0.263157894736842	0.789473684210526	1
0.263157894736842	0.894736842105263	1
0.263157894736842	1	1
0.368421052631579	-1	0.659447105958928
0.368421052631579	-0.894736842105263	0.695827062905091
0.368421052631579	-0.789473684210526	0.732081026639805
0.368421052631579	-0.684210526315789	0.768209375517892
0.368421052631579	-0.578947368421053	0.804212439048959
0.368421052631579	-0.473684210526316	0.840090498524781
0.368421052631579	-0.368421052631579	0.875843787552007
0.368421052631579	-0.263157894736842	0.911472492492537
0.368421052631579	-0.157894736842105	0.94697675281353
0.368421052631579	-0.0526315789473685	0.982356661348585
0.368421052631579	0.0526315789473684	1
0.368421052631579	0.157894736842105	1
0.368421052631579	0.263157894736842	1
0.368421052631579	0.368421052631579	1
0.368421052631579	0.473684210526316	1
0.368421052631579	0.578947368421053	1
0.368421052631579	0.684210526315789	1
0.368421052631579	0.789473684210526	1
0.368421052631579	0.894736842105263	1
0.368421052631579	1	1
0.473684210526316	-1	0.560062838647977
0.473684210526316	-0.894736842105263	0.607256320193439
0.473684210526316	-0.789473684210526	0.654239659765927
0.473684210526316	-0.684210526315789	0.701013905093763
0.473684210526316	-0.578947368421053	0.747579965816576
0.473684210526316	-0.473684210526316	0.793938616387959
0.473684210526316	-0.368421052631579	0.840090498524781
0.473684210526316	-0.263157894736842	0.886036123221446
0.473684210526316	-0.157894736842105	0.931775872343945
0.473684210526316	-0.0526315789473685	0.977309999815392
0.473684210526316	0.0526315789473684	1
0.473684210526316	0.157894736842105	1
0.473684210526316	0.263157894736842	1
0.473684210526316	0.368421052631579	1
0.473684210526316	0.473684210526316	1
0.473684210526316	0.578947368421053	1
0.473684210526316	0.684210526315789	1
0.473684210526316	0.789473684210526	1
0.473684210526316	0.894736842105263	1
0.473684210526316	1	1
0.578947368421053	-1	0.459736526062905
0.578947368421053	-0.894736842105263	0.51793570367252
0.578947368421053	-0.789473684210526	0.575817418727131
0.578947368421053	-0.684210526315789	0.633384048667055
0.578947368421053	-0.578947368421053	0.69063764950895
0.578947368421053	-0.473684210526316	0.747579965816576
0.578947368421053	-0.368421052631579	0.804212439048959
0.578947368421053	-0.263157894736842	0.860536214380663
0.578947368421053	-0.157894736842105	0.916552146070385
0.578947368421053	-0.0526315789473685	0.972260801437062
0.578947368421053	0.0526315789473684	1
0.578947368421053	0.157894736842105	1
0.578947368421053	0.263157894736842	1
0.578947368421053	0.368421052631579	1
0.578947368421053	0.473684210526316	1
0.578947368421053	0.578947368421053	1
0.578947368421053	0.684210526315789	1
0.578947368421053	0.789473684210526	1
0.578947368421053	0.894736842105263	1
0.578947368421053	1	1
0.684210526315789	-1	0.3584548152685
0.684210526315789	-0.894736842105263	0.427856758107687
0.684210526315789	-0.789473684210526	0.496809232822404
0.684210526315789	-0.684210526315789	0.56531697193622
0.684210526315789	-0.578947368421053	0.633384048667055
0.684210526315789	-0.473684210526316	0.701013905093763
0.684210526315789	-0.368421052631579	0.768209375517892
0.684210526315789	-0.263157894736842	0.834972705398968
0.684210526315789	-0.157894736842105	0.901305566163329
0.684210526315789	-0.0526315789473685	0.96720906611706
0.684210526315789	0.0526315789473684	1
0.684210526315789	0.157894736842105	1
0.684210526315789	0.263157894736842	1
0.684210526315789	0.368421052631579	1
0.684210526315789	0.473684210526316	1
0.684210526315789	0.578947368421053	1
0.684210526315789	0.684210526315789	1
0.684210526315789	0.789473684210526	1
0.684210526315789	0.894736842105263	1
0.684210526315789	1	1
0.789473684210526	-1	0.256201261161097
0.789473684210526	-0.894736842105263	0.337009125402555
0.789473684210526	-0.789473684210526	0.417208919085876
0.789473684210526	-0.684210526315789	0.496809232822404
0.789473684210526	-0.578947368421053	0.575817418727131
0.789473684210526	-0.473684210526316	0.654239659765927
0.789473684210526	-0.368421052631579	0.732081026639805
0.789473684210526	-0.263157894736842	0.809345523463758
0.789473684210526	-0.157894736842105	0.886036123221446
0.789473684210526	-0.0526315789473685	0.962154793739538
0.789473684210526	0.0526315789473684	1
0.789473684210526	0.157894736842105	1
0.789473684210526	0.263157894736842	1
0.789473684210526	0.368421052631579	1
0.789473684210526	0.473684210526316	1
0.789473684210526	0.578947368421053	1
0.789473684210526	0.684210526315789	1
0.789473684210526	0.789473684210526	1
0.789473684210526	0.894736842105263	1
0.789473684210526	1	1
0.894736842105263	-1	0.15295607281725
0.894736842105263	-0.894736842105263	0.245380419644747
0.894736842105263	-0.789473684210526	0.337009125402555
0.894736842105263	-0.684210526315789	0.427856758107687
0.894736842105263	-0.578947368421053	0.51793570367252
0.894736842105263	-0.473684210526316	0.607256320193439
0.894736842105263	-0.368421052631579	0.695827062905091
0.894736842105263	-0.263157894736842	0.783654583451238
0.894736842105263	-0.157894736842105	0.870743806268369
0.894736842105263	-0.0526315789473685	0.957097984169326
0.894736842105263	0.0526315789473684	1
0.894736842105263	0.157894736842105	1
0.894736842105263	0.263157894736842	1
0.894736842105263	0.368421052631579	1
0.894736842105263	0.473684210526316	1
0.894736842105263	0.578947368421053	1
0.894736842105263	0.684210526315789	1
0.894736842105263	0.789473684210526	1
0.894736842105263	0.894736842105263	1
0.894736842105263	1	1
1	-1	0.0486957957138854
1	-0.894736842105263	0.15295607281725
1	-0.789473684210526	0.256201261161097
1	-0.684210526315789	0.3584548152685
1	-0.578947368421053	0.459736526062905
1	-0.473684210526316	0.560062838647977
1	-0.368421052631579	0.659447105958928
1	-0.263157894736842	0.757899787844566
1	-0.157894736842105	0.855428602748918
1	-0.0526315789473685	0.952038637251932
1	0.0526315789473684	1
1	0.157894736842105	1
1	0.263157894736842	1
1	0.368421052631579	1
1	0.473684210526316	1
1	0.578947368421053	1
1	0.684210526315789	1
1	0.789473684210526	1
1	0.894736842105263	1
1	1	1


==> rateDiffVsRhoaeXi-1.tsv <==
-15	-1	nan
-15	-0.916666666666667	nan
-15	-0.833333333333333	0.0474724608073964
-15	-0.75	0.0444917936367996
-15	-0.666666666666667	0.0437626171197266
-15	-0.583333333333333	0.0444171050767554
-15	-0.5	0.0460688461162697
-15	-0.416666666666667	0.0485407100283381
-15	-0.333333333333333	0.0517641943019235
-15	-0.25	0.0557382058928959
-15	-0.166666666666667	0.0605126606352175
-15	-0.0833333333333334	0.0661847945089111
-15	0	0.0729041213289788
-15	0.0833333333333333	0.0808857320451001
-15	0.166666666666667	0.0904344255559053
-15	0.25	0.101985728539614
-15	0.333333333333333	0.116176249387118
-15	0.416666666666667	0.133969275568562
-15	0.5	0.156893199945802
-15	0.583333333333333	0.187533876151242
-15	0.666666666666667	0.230676496568159
-15	0.75	nan
-15	0.833333333333333	nan
-15	0.916666666666667	nan
-15	1	nan
-13.75	-1	nan
-13.75	-0.916666666666667	nan
-13.75	-0.833333333333333	0.0453243093095914
-13.75	-0.75	0.0422974383412106
-13.75	-0.666666666666667	0.041605611888305
-13.75	-0.583333333333333	0.0423516797270855
-13.75	-0.5	0.0441362126141475
-13.75	-0.416666666666667	0.0467763486795083
-13.75	-0.333333333333333	0.0502017256833305
-13.75	-0.25	0.0544118393703794
-13.75	-0.166666666666667	0.059459060407941
-13.75	-0.0833333333333334	0.0654447886009141
-13.75	0	0.0725245260376198
-13.75	0.0833333333333333	0.080921526441458
-13.75	0.166666666666667	0.0909515420874304
-13.75	0.25	0.10306482304785
-13.75	0.333333333333333	0.117918002695771
-13.75	0.416666666666667	0.136502123958972
-13.75	0.5	0.160385032584318
-13.75	0.583333333333333	0.192210478568274
-13.75	0.666666666666667	0.236852067584738
-13.75	0.75	nan
-13.75	0.833333333333333	nan
-13.75	0.916666666666667	nan
-13.75	1	nan
-12.5	-1	nan
-12.5	-0.916666666666667	nan
-12.5	-0.833333333333333	0.0435102314829215
-12.5	-0.75	0.0402244156806671
-12.5	-0.666666666666667	0.0394413340685633
-12.5	-0.583333333333333	0.040198575162968
-12.5	-0.5	0.0420663183702661
-12.5	-0.416666666666667	0.0448466569123275
-12.5	-0.333333333333333	0.0484620426451211
-12.5	-0.25	0.0529094167745108
-12.5	-0.166666666666667	0.0582417668422706
-12.5	-0.0833333333333334	0.0645636698972236
-12.5	0	0.0720362398825586
-12.5	0.0833333333333333	0.0808910030135051
-12.5	0.166666666666667	0.0914552083358275
-12.5	0.25	0.104194803351736
-12.5	0.333333333333333	0.119787886741386
-12.5	0.416666666666667	0.139255231193689
-12.5	0.5	0.164206732203646
-12.5	0.583333333333333	0.197347329896585
-12.5	0.666666666666667	0.243642978062654
-12.5	0.75	nan
-12.5	0.833333333333333	nan
-12.5	0.916666666666667	nan
-12.5	1	nan
-11.25	-1	nan
-11.25	-0.916666666666667	nan
-11.25	-0.833333333333333	0.0422662179660308
-11.25	-0.75	0.0384251378472208
-11.25	-0.666666666666667	0.0373678274140355
-11.25	-0.583333333333333	0.0380183547379689
-11.25	-0.5	0.0398929436761215
-11.25	-0.416666666666667	0.0427658858893266
-11.25	-0.333333333333333	0.0465450581476692
-11.25	-0.25	0.051220395609494
-11.25	-0.166666666666667	0.0568427964087994
-11.25	-0.0833333333333334	0.0635184282168794
-11.25	0	0.0714132080241585
-11.25	0.0833333333333333	0.0807667152218309
-11.25	0.166666666666667	0.0919179669081889
-11.25	0.25	0.105349326556778
-11.25	0.333333333333333	0.121761515477866
-11.25	0.416666666666667	0.142206639921414
-11.25	0.5	0.168338688991334
-11.25	0.583333333333333	0.202926185967021
-11.25	0.666666666666667	0.251029813657022
-11.25	0.75	nan
-11.25	0.833333333333333	nan
-11.25	0.916666666666667	nan
-11.25	1	nan
-10	-1	nan
-10	-0.916666666666667	nan
-10	-0.833333333333333	0.0418900621289368
-10	-0.75	0.0370991061596656
-10	-0.666666666666667	0.0355189363202932
-10	-0.583333333333333	0.0358986316110813
-10	-0.5	0.0376699918436133
-10	-0.416666666666667	0.0405628034300379
-10	-0.333333333333333	0.0444605623410893
-10	-0.25	0.0493401831557445
-10	-0.166666666666667	0.0552467085659654
-10	-0.0833333333333334	0.0622855585317683
-10	0	0.0706260834648588
-10	0.0833333333333333	0.0805152498848991
-10	0.166666666666667	0.0923037244661593
-10	0.25	0.106490621617019
-10	0.333333333333333	0.123800009356398
-10	0.416666666666667	0.145316374100517
-10	0.5	0.172739048369245
-10	0.583333333333333	0.208901314360464
-10	0.666666666666667	0.258959000943516
-10	0.75	nan
-10	0.833333333333333	nan
-10	0.916666666666667	nan
-10	1	nan
-8.75	-1	nan
-8.75	-0.916666666666667	nan
-8.75	-0.833333333333333	0.0427352189096131
-8.75	-0.75	0.0364929393736689
-8.75	-0.666666666666667	0.0340669580373559
-8.75	-0.583333333333333	0.0339578042434325
-8.75	-0.5	0.0354755581636366
-8.75	-0.416666666666667	0.0382846967568901
-8.75	-0.333333333333333	0.0422319265185466
-8.75	-0.25	0.0472733919116432
-8.75	-0.166666666666667	0.0534433036807033
-8.75	-0.0833333333333334	0.0608431103090393
-8.75	0	0.0696435414578196
-8.75	0.0833333333333333	0.0800977166808742
-8.75	0.166666666666667	0.0925673172150361
-8.75	0.25	0.107568019064351
-8.75	0.333333333333333	0.125847363623026
-8.75	0.416666666666667	0.148522508661658
-8.75	0.5	0.177338342916355
-8.75	0.583333333333333	0.215192572130948
-8.75	0.666666666666667	0.267334292654387
-8.75	0.75	nan
-8.75	0.833333333333333	nan
-8.75	0.916666666666667	nan
-8.75	1	nan
-7.5	-1	nan
-7.5	-0.916666666666667	nan
-7.5	-0.833333333333333	0.0451893284932982
-7.5	-0.75	0.0368912395852067
-7.5	-0.666666666666667	0.0332197827019686
-7.5	-0.583333333333333	0.0323455683350173
-7.5	-0.5	0.0334142733318258
-7.5	-0.416666666666667	0.0360006587864628
-7.5	-0.333333333333333	0.0398997808031538
-7.5	-0.25	0.04503754147519
-7.5	-0.166666666666667	0.0514310861816931
-7.5	-0.0833333333333334	0.059173708818887
-7.5	0	0.068434689721758
-7.5	0.0833333333333333	0.0794713963651799
-7.5	0.166666666666667	0.0926552555633233
-7.5	0.25	0.108517655883829
-7.5	0.333333333333333	0.127828983655196
-7.5	0.416666666666667	0.15173842024991
-7.5	0.5	0.182035378014459
-7.5	0.583333333333333	0.22167992078888
-7.5	0.666666666666667	0.276010058633059
-7.5	0.75	nan
-7.5	0.833333333333333	nan
-7.5	0.916666666666667	nan
-7.5	1	nan
-6.25	-1	nan
-6.25	-0.916666666666667	nan
-6.25	-0.833333333333333	0.0496328472823187
-6.25	-0.75	0.0385942446517945
-6.25	-0.666666666666667	0.0332092982780403
-6.25	-0.583333333333333	0.0312377396374025
-6.25	-0.5	0.0316160819697982
-6.25	-0.416666666666667	0.0338028255125821
-6.25	-0.333333333333333	0.0375247451450251
-6.25	-0.25	0.0426666265373025
-6.25	-0.166666666666667	0.0492211998266163
-6.25	-0.0833333333333334	0.0572685051516154
-6.25	0	0.0669727567177856
-6.25	0.0833333333333333	0.0785929425269969
-6.25	0.166666666666667	0.0925082530157214
-6.25	0.25	0.10926417895784
-6.25	0.333333333333333	0.129652447896063
-6.25	0.416666666666667	0.154852546326054
-6.25	0.5	0.186696004805135
-6.25	0.583333333333333	0.228201364309535
-6.25	0.666666666666667	0.284788761808048
-6.25	0.75	nan
-6.25	0.833333333333333	nan
-6.25	0.916666666666667	nan
-6.25	1	nan
-5	-1	nan
-5	-0.916666666666667	nan
-5	-0.833333333333333	0.0563780388934192
-5	-0.75	0.0418802429284153
-5	-0.666666666666667	0.034268573335874
-5	-0.583333333333333	0.0308230289426858
-5	-0.5	0.0302294124928449
-5	-0.416666666666667	0.0318038798786743
-5	-0.333333333333333	0.0351878827589679
-5	-0.25	0.0402135539130413
-5	-0.166666666666667	0.046841151144594
-5	-0.0833333333333334	0.055131668273756
-5	0	0.0652399597270968
-5	0.0833333333333333	0.0774233260668231
-5	0.166666666666667	0.0920660231760592
-5	0.25	0.109725241060115
-5	0.333333333333333	0.131211625394695
-5	0.416666666666667	0.157732141218739
-5	0.5	0.191156660388267
-5	0.583333333333333	0.234556602934512
-5	0.666666666666667	0.293425319348967
-5	0.75	nan
-5	0.833333333333333	nan
-5	0.916666666666667	nan
-5	1	nan
-3.75	-1	nan
-3.75	-0.916666666666667	nan
-3.75	-0.833333333333333	0.0655973674503656
-3.75	-0.75	0.0469556505375989
-3.75	-0.666666666666667	0.0365980258644505
-3.75	-0.583333333333333	0.0312808035344561
-3.75	-0.5	0.0294073078837862
-3.75	-0.416666666666667	0.0301292758217127
-3.75	-0.333333333333333	0.0329873933021837
-3.75	-0.25	0.037750126391492
-3.75	-0.166666666666667	0.0443372152254862
-3.75	-0.0833333333333334	0.0527845656345452
-3.75	0	0.0632329785116649
-3.75	0.0833333333333333	0.0759342510942528
-3.75	0.166666666666667	0.0912743995687345
-3.75	0.25	0.109819193271227
-3.75	0.333333333333333	0.132394922779223
-3.75	0.416666666666667	0.160232191303035
-3.75	0.5	0.195234227858084
-3.75	0.583333333333333	0.240518321718335
-3.75	0.666666666666667	0.301640561053028
-3.75	0.75	nan
-3.75	0.833333333333333	nan
-3.75	0.916666666666667	nan
-3.75	1	nan
-2.5	-1	nan
-2.5	-0.916666666666667	nan
-2.5	-0.833333333333333	0.0772602789151843
-2.5	-0.75	0.0539027546740719
-2.5	-0.666666666666667	0.0403255049095492
-2.5	-0.583333333333333	0.0327518829483063
-2.5	-0.5	0.0292869194808708
-2.5	-0.416666666666667	0.0289036516098631
-2.5	-0.333333333333333	0.0310305094605884
-2.5	-0.25	0.0353632983620802
-2.5	-0.166666666666667	0.0417741834987072
-2.5	-0.0833333333333334	0.0502683442580281
-2.5	0	0.0609678819050196
-2.5	0.0833333333333333	0.0741150856133544
-2.5	0.166666666666667	0.0900940619492772
-2.5	0.25	0.109475527829208
-2.5	0.333333333333333	0.133097499403066
-2.5	0.416666666666667	0.16220960649817
-2.5	0.5	0.198742575795727
-2.5	0.583333333333333	0.245851636493977
-2.5	0.666666666666667	0.309144331014069
-2.5	0.75	nan
-2.5	0.833333333333333	nan
-2.5	0.916666666666667	nan
-2.5	1	nan
-1.25	-1	nan
-1.25	-0.916666666666667	nan
-1.25	-0.833333333333333	0.091102144046096
-1.25	-0.75	0.0626411443567878
-1.25	-0.666666666666667	0.0454703949437961
-1.25	-0.583333333333333	0.0353084053868686
-1.25	-0.5	0.0299656582925078
-1.25	-0.416666666666667	0.0282328907976935
-1.25	-0.333333333333333	0.0294208305893298
-1.25	-0.25	0.0331471294489959
-1.25	-0.166666666666667	0.0392313614784285
-1.25	-0.0833333333333334	0.0476435052020044
-1.25	0	0.0584829285913497
-1.25	0.0833333333333333	0.0719786563943792
-1.25	0.166666666666667	0.0885092116598731
-1.25	0.25	0.108646441265118
-1.25	0.333333333333333	0.133235850902244
-1.25	0.416666666666667	0.1635410872226
-1.25	0.5	0.20151410303551
-1.25	0.583333333333333	0.250339829829108
-1.25	0.666666666666667	0.315666001171295
-1.25	0.75	nan
-1.25	0.833333333333333	nan
-1.25	0.916666666666667	nan
-1.25	1	nan
0	-1	nan
0	-0.916666666666667	nan
0	-0.833333333333333	0.106642625924261
0	-0.75	0.0729189505701069
0	-0.666666666666667	0.0519242916412325
0	-0.583333333333333	0.0389317852726812
0	-0.5	0.0314801120911224
0	-0.416666666666667	0.0281856720900522
0	-0.333333333333333	0.0282432086448388
0	-0.25	0.0311912473301412
0	-0.166666666666667	0.0367946428885583
0	-0.0833333333333334	0.0449855499032769
0	0	0.0558377440766045
0	0.0833333333333333	0.0695639516538608
0	0.166666666666667	0.0865338540849619
0	0.25	0.107316822185639
0	0.333333333333333	0.132761704488377
0	0.416666666666667	0.164141202733696
0	0.5	0.203422332373923
0	0.583333333333333	0.253811809212522
0	0.666666666666667	0.320987078214506
0	0.75	nan
0	0.833333333333333	nan
0	0.916666666666667	nan
0	1	nan
1.25	-1	nan
1.25	-0.916666666666667	nan
1.25	-0.833333333333333	0.123253191890046
1.25	-0.75	0.0843414807642487
1.25	-0.666666666666667	0.0594574965774433
1.25	-0.583333333333333	0.0435072716264881
1.25	-0.5	0.0337947148155171
1.25	-0.416666666666667	0.0287798378401188
1.25	-0.333333333333333	0.0275499691782476
1.25	-0.25	0.0295682378353326
1.25	-0.166666666666667	0.0345458980146591
1.25	-0.0833333333333334	0.0423769151873101
1.25	0	0.0531081941409514
1.25	0.0833333333333333	0.066934243274656
1.25	0.166666666666667	0.0842134433383714
1.25	0.25	0.105509679901848
1.25	0.333333333333333	0.131671489085914
1.25	0.416666666666667	0.163976148949516
1.25	0.5	0.204400164182923
1.25	0.583333333333333	0.256164973280326
1.25	0.666666666666667	0.324968616554843
1.25	0.75	nan
1.25	0.833333333333333	nan
1.25	0.916666666666667	nan
1.25	1	nan
2.5	-1	nan
2.5	-0.916666666666667	nan
2.5	-0.833333333333333	0.140253943924947
2.5	-0.75	0.0964307247631344
2.5	-0.666666666666667	0.0677517205944757
2.5	-0.583333333333333	0.0488386286862494
2.5	-0.5	0.0368047757626593
2.5	-0.416666666666667	0.0299782136308296
2.5	-0.333333333333333	0.027352595290238
2.5	-0.25	0.028323336077312
2.5	-0.166666666666667	0.0325521893953091
2.5	-0.0833333333333334	0.0398968118940662
2.5	0	0.0503776628822939
2.5	0.0833333333333333	0.0641704285085641
2.5	0.166666666666667	0.081620776112701
2.5	0.25	0.103284975149907
2.5	0.333333333333333	0.130008395915734
2.5	0.416666666666667	0.163069233624616
2.5	0.5	0.204448856444663
2.5	0.583333333333333	0.257377583617389
2.5	0.666666666666667	0.327566630205247
2.5	0.75	nan
2.5	0.833333333333333	nan
2.5	0.916666666666667	nan
2.5	1	nan
3.75	-1	nan
3.75	-0.916666666666667	nan
3.75	-0.833333333333333	0.157010057458549
3.75	-0.75	0.108697450419572
3.75	-0.666666666666667	0.0764493922917628
3.75	-0.583333333333333	0.0546790538142646
3.75	-0.5	0.0403534769445149
3.75	-0.416666666666667	0.0316954694964327
3.75	-0.333333333333333	0.0276214586068773
3.75	-0.25	0.0274693572577357
3.75	-0.166666666666667	0.0308576950313846
3.75	-0.0833333333333334	0.0376115193607909
3.75	0	0.0477267809701368
3.75	0.0833333333333333	0.0613610093504432
3.75	0.166666666666667	0.078846842951853
3.75	0.25	0.100731796798963
3.75	0.333333333333333	0.12785617942511
3.75	0.416666666666667	0.161496442516075
3.75	0.5	0.203635321426433
3.75	0.583333333333333	0.257507549174539
3.75	0.666666666666667	0.328831869980203
3.75	0.75	nan
3.75	0.833333333333333	nan
3.75	0.916666666666667	nan
3.75	1	nan
5	-1	nan
5	-0.916666666666667	nan
5	-0.833333333333333	0.173002701964942
5	-0.75	0.120704951840703
5	-0.666666666666667	0.0852045951333448
5	-0.583333333333333	0.0607687311800554
5	-0.5	0.0442574369466281
5	-0.416666666666667	0.0338136768552635
5	-0.333333333333333	0.0282933654765646
5	-0.25	0.0269880240090444
5	-0.166666666666667	0.0294803422612971
5	-0.0833333333333334	0.0355675859040538
5	0	0.0452242106382628
5	0.0833333333333333	0.0585912645869968
5	0.166666666666667	0.0759889972054341
5	0.25	0.0979559602793043
5	0.333333333333333	0.12532644765642
5	0.416666666666667	0.159373513069793
5	0.5	0.202078894749898
5	0.583333333333333	0.256678610357706
5	0.666666666666667	0.328894937032506
5	0.75	nan
5	0.833333333333333	nan
5	0.916666666666667	nan
5	1	nan
6.25	-1	nan
6.25	-0.916666666666667	nan
6.25	-0.833333333333333	0.187863321832463
6.25	-0.75	0.132110248578178
6.25	-0.666666666666667	0.0937224571088597
6.25	-0.583333333333333	0.0668684364627564
6.25	-0.5	0.0483331483827995
6.25	-0.416666666666667	0.0362015180056627
6.25	-0.333333333333333	0.0292840973306736
6.25	-0.25	0.0268366403711591
6.25	-0.166666666666667	0.0284134660898108
6.25	-0.0833333333333334	0.0337892711183591
6.25	0	0.0429205725059984
6.25	0.0833333333333333	0.0559342408334135
6.25	0.166666666666667	0.0731394598485146
6.25	0.25	0.0950663415824574
6.25	0.333333333333333	0.122543004126876
6.25	0.416666666666667	0.156838323741241
6.25	0.5	0.199931670574319
6.25	0.583333333333333	0.255058378095877
6.25	0.666666666666667	0.32794165206568
6.25	0.75	nan
6.25	0.833333333333333	nan
6.25	0.916666666666667	nan
6.25	1	nan
7.5	-1	nan
7.5	-0.916666666666667	nan
7.5	-0.833333333333333	0.201374331826535
7.5	-0.75	0.142679211920689
7.5	-0.666666666666667	0.101780544148393
7.5	-0.583333333333333	0.072782117981879
7.5	-0.5	0.0524178284175428
7.5	-0.416666666666667	0.0387318724394338
7.5	-0.333333333333333	0.0305020432368552
7.5	-0.25	0.0269575729772102
7.5	-0.166666666666667	0.0276312106625571
7.5	-0.0833333333333334	0.0322800696840945
7.5	0	0.0408463381058224
7.5	0.0833333333333333	0.0534452513070151
7.5	0.166666666666667	0.0703766202644136
7.5	0.25	0.0921631137742451
7.5	0.333333333333333	0.119627079653259
7.5	0.416666666666667	0.154033100486615
7.5	0.5	0.197357581467596
7.5	0.583333333333333	0.252834111899292
7.5	0.666666666666667	0.326185300082008
7.5	0.75	nan
7.5	0.833333333333333	nan
7.5	0.916666666666667	nan
7.5	1	nan
8.75	-1	nan
8.75	-0.916666666666667	nan
8.75	-0.833333333333333	0.213447389084013
8.75	-0.75	0.152280634291637
8.75	-0.666666666666667	0.10923296542158
8.75	-0.583333333333333	0.078366604311413
8.75	-0.5	0.0563815864157491
8.75	-0.416666666666667	0.0412943208456876
8.75	-0.333333333333333	0.0318596555288622
8.75	-0.25	0.0272877853802317
8.75	-0.166666666666667	0.0270956116524387
8.75	-0.0833333333333334	0.0310270318215891
8.75	0	0.039013213505542
8.75	0.0833333333333333	0.0511602233907896
8.75	0.166666666666667	0.0677602834403587
8.75	0.25	0.0893298371241146
8.75	0.333333333333333	0.116686199090783
8.75	0.416666666666667	0.15108997511547
8.75	0.5	0.194514543277377
8.75	0.583333333333333	0.250191332963663
8.75	0.666666666666667	0.32384159768767
8.75	0.75	nan
8.75	0.833333333333333	nan
8.75	0.916666666666667	nan
8.75	1	nan
10	-1	nan
10	-0.916666666666667	nan
10	-0.833333333333333	0.224091669504838
10	-0.75	0.160867891286715
10	-0.666666666666667	0.116002263921292
10	-0.583333333333333	0.0835306931601081
10	-0.5	0.0601311773926298
10	-0.416666666666667	0.0438015738531484
10	-0.333333333333333	0.0332810442244934
10	-0.25	0.0277664747984055
10	-0.166666666666667	0.0267634482594342
10	-0.0833333333333334	0.03000622353449
10	0	0.0374177601364865
10	0.0833333333333333	0.0490971451352625
10	0.166666666666667	0.065330685277098
10	0.25	0.0866298395308869
10	0.333333333333333	0.113807759728385
10	0.416666666666667	0.148121621674375
10	0.5	0.191542034212348
10	0.583333333333333	0.247298260136669
10	0.666666666666667	0.321109942831937
10	0.75	nan
10	0.833333333333333	nan
10	0.916666666666667	nan
10	1	nan
11.25	-1	nan
11.25	-0.916666666666667	nan
11.25	-0.833333333333333	0.233381625900414
11.25	-0.75	0.168456284537721
11.25	-0.666666666666667	0.122065159619229
11.25	-0.583333333333333	0.088227656113319
11.25	-0.5	0.0636076181953042
11.25	-0.416666666666667	0.0461907166629546
11.25	-0.333333333333333	0.0347055887789899
11.25	-0.25	0.0283400099384634
11.25	-0.166666666666667	0.0265916622609961
11.25	-0.0833333333333334	0.0291879473813391
11.25	0	0.0360458727828411
11.25	0.0833333333333333	0.0472593642915773
11.25	0.166666666666667	0.0631102629279131
11.25	0.25	0.0841061779812686
11.25	0.333333333333333	0.111056961267935
11.25	0.416666666666667	0.145216982789217
11.25	0.5	0.188554493548108
11.25	0.583333333333333	0.244296808029639
11.25	0.666666666666667	0.318161999112697
11.25	0.75	nan
11.25	0.833333333333333	nan
11.25	0.916666666666667	nan
11.25	1	nan
12.5	-1	nan
12.5	-0.916666666666667	nan
12.5	-0.833333333333333	0.241429579516822
12.5	-0.75	0.175101568518288
12.5	-0.666666666666667	0.1274370091021
12.5	-0.583333333333333	0.0924450185811711
12.5	-0.5	0.0667804307170904
12.5	-0.416666666666667	0.0484210043227246
12.5	-0.333333333333333	0.036088414468342
12.5	-0.25	0.0289642999789479
12.5	-0.166666666666667	0.0265409278238196
12.5	-0.0833333333333334	0.0285409181028981
12.5	0	0.0348770561256353
12.5	0.0833333333333333	0.0456395419123543
12.5	0.166666666666667	0.0611069334679297
12.5	0.25	0.0817839541950267
12.5	0.333333333333333	0.108477928185537
12.5	0.416666666666667	0.142441022608365
12.5	0.5	0.18563958213172
12.5	0.583333333333333	0.24129928721021
12.5	0.666666666666667	0.315136828448386
12.5	0.75	nan
12.5	0.833333333333333	nan
12.5	0.916666666666667	nan
12.5	1	nan
13.75	-1	nan
13.75	-0.916666666666667	nan
13.75	-0.833333333333333	0.248365070501793
13.75	-0.75	0.180882405415594
13.75	-0.666666666666667	0.132157921509669
13.75	-0.583333333333333	0.0961943396266003
13.75	-0.5	0.0696407895275629
13.75	-0.416666666666667	0.0504699346211103
13.75	-0.333333333333333	0.0373988916542252
13.75	-0.25	0.0296052170094415
13.75	-0.166666666666667	0.0265775185457947
13.75	-0.0833333333333334	0.0280351353279051
13.75	0	0.033887910620867
13.75	0.0833333333333333	0.0442234075581964
13.75	0.166666666666667	0.0593178230677437
13.75	0.25	0.0796737697863812
13.75	0.333333333333333	0.1060966891707
13.75	0.416666666666667	0.139837074576785
13.75	0.5	0.182859788873402
13.75	0.583333333333333	0.238389208104252
13.75	0.666666666666667	0.312140883145545
13.75	0.75	nan
13.75	0.833333333333333	nan
13.75	0.916666666666667	nan
13.75	1	nan
15	-1	nan
15	-0.916666666666667	nan
15	-0.833333333333333	0.254320765918988
15	-0.75	0.185887467405409
15	-0.666666666666667	0.136281783741063
15	-0.583333333333333	0.0995024610412642
15	-0.5	0.0721950292452274
15	-0.416666666666667	0.0523288876266757
15	-0.333333333333333	0.0386181903027386
15	-0.25	0.0302378026588552
15	-0.166666666666667	0.0266738870197604
15	-0.0833333333333334	0.0276435594003461
15	0	0.0330546422836593
15	0.0833333333333333	0.0429928624691928
15	0.166666666666667	0.0577327492674092
15	0.25	0.0777754025083383
15	0.333333333333333	0.103924893347071
15	0.416666666666667	0.137430476447227
15	0.5	0.1802558979421
15	0.583333333333333	0.235624530547726
15	0.666666666666667	0.309251027652412
15	0.75	nan
15	0.833333333333333	nan
15	0.916666666666667	nan
15	1	nan


==> rateDiffVsRhoaebeNeg-1.tsv <==
x	y
-0.898989898989899	0.838385829260385
-0.878789826944006	0.858585858585859
-0.878789898787899	0.878787878787879
-0.878787878787879	0.878789898787899
-0.858585858585859	0.878789826944006
-0.838385829260385	0.898989898989899
-0.838383838383838	0.898991889866445
-0.818181818181818	0.89899185048383
-0.797979797979798	0.898991822462092
-0.777777777777778	0.89899180554161
-0.777775871226067	0.898989898989899
-0.757575757575758	0.878789641500518
-0.737373737373737	0.878789634987964
-0.717171717171717	0.878789638969917
-0.696969696969697	0.878789654370582
-0.696967921386994	0.878787878787879
-0.676767676767677	0.858587497354041
-0.656565656565657	0.85858752107987
-0.656563994071646	0.858585858585859
-0.636363636363636	0.838385371958525
-0.616161616161616	0.838385403548389
-0.616160050997065	0.838383838383838
-0.595959595959596	0.818183260591663
-0.575757575757576	0.818183299985916
-0.575756093953478	0.818181818181818
-0.555555555555556	0.79798116172159
-0.535353535353535	0.79798120925591
-0.535352124077424	0.797979797979798
-0.515151515151515	0.777779074362127
-0.515150218567166	0.777777777777778
-0.494949494949495	0.757576948784879
-0.474747474747475	0.757576998030648
-0.474746234292584	0.757575757575758
-0.454545454545455	0.737374874445502
-0.434343434343434	0.737374932775918
-0.434342238941254	0.737373737373737
-0.414141414141414	0.717172810066975
-0.414140321246157	0.717171717171717
-0.393939393939394	0.696970695572962
-0.393938395336129	0.696969696969697
-0.373737373737374	0.676768588422262
-0.353535353535353	0.676768641602449
-0.353534388700581	0.676767676767677
-0.333333333333333	0.656566534523209
-0.333332455375781	0.656565656565657
-0.313131313131313	0.636364434234836
-0.292929292929293	0.636364490145142
-0.292928439147788	0.636363636363636
-0.272727272727273	0.616162389161537
-0.272726499727352	0.616161616161616
-0.252525252525252	0.595960294623438
-0.25252455386141	0.595959595959596
-0.232323232323232	0.575758205959949
-0.232322602120859	0.575757575757576
-0.212121212121212	0.555556122684498
-0.191919191919192	0.555556168613351
-0.191918578861397	0.555555555555556
-0.171717171717172	0.535354084677599
-0.171716622393108	0.535353535353535
-0.151515151515151	0.515152006043147
-0.151514660623519	0.515151515151515
-0.131313131313131	0.494949932321756
-0.13131269394087	0.494949494949495
-0.111111111111111	0.474747863179078
-0.111110722679508	0.474747474747475
-0.0909090909090909	0.454545798326187
-0.0707070707070707	0.454545832505261
-0.0707066927472643	0.454545454545455
-0.0505050505050505	0.434343767737686
-0.0505047171107984	0.434343434343434
-0.0303030303030303	0.414141707370859
-0.0303027370735855	0.414141414141414
-0.0101010101010101	0.393939651169081
-0.0101007528713232	0.393939393939394
0.0101010101010102	0.373737598929902
0.0101012352935382	0.373737373737374
0.0303030303030303	0.353535550479899
0.030303227247576	0.353535353535354
0.0505050505050506	0.333333505671256
0.0505052228429731	0.333333333333333
0.0707070707070707	0.313131464378987
0.0707072219547446	0.313131313131313
0.0909090909090908	0.292929426498697
0.0909092244784944	0.292929292929293
0.111111111111111	0.272727391944776
0.111111230328614	0.272727272727273
0.131313131313131	0.252525360648973
0.151515151515152	0.252525384465064
0.151515283454963	0.252525252525253
0.171717171717172	0.232323356922747
0.171717296316686	0.232323232323232
0.191919191919192	0.212121333060375
0.191919312858355	0.212121212121212
0.212121212121212	0.191919312858355
0.212121333060375	0.191919191919192
0.232323232323232	0.171717296316686
0.232323356922747	0.171717171717172
0.252525252525253	0.151515283454963
0.252525384465064	0.151515151515152
0.252525360648973	0.131313131313131
0.272727272727273	0.111111230328614
0.272727391944776	0.111111111111111
0.292929292929293	0.0909092244784944
0.292929426498697	0.0909090909090908
0.313131313131313	0.0707072219547446
0.313131464378987	0.0707070707070707
0.333333333333333	0.0505052228429731
0.333333505671256	0.0505050505050506
0.353535353535354	0.030303227247576
0.353535550479899	0.0303030303030303
0.373737373737374	0.0101012352935382
0.373737598929902	0.0101010101010102
0.393939393939394	-0.0101007528713232
0.393939651169081	-0.0101010101010101
0.414141414141414	-0.0303027370735855
0.414141707370859	-0.0303030303030303
0.434343434343434	-0.0505047171107984
0.434343767737686	-0.0505050505050505
0.454545454545455	-0.0707066927472643
0.454545832505261	-0.0707070707070707
0.454545798326187	-0.0909090909090909
0.474747474747475	-0.111110722679508
0.474747863179078	-0.111111111111111
0.494949494949495	-0.13131269394087
0.494949932321756	-0.131313131313131
0.515151515151515	-0.151514660623519
0.515152006043147	-0.151515151515151
0.535353535353535	-0.171716622393108
0.535354084677599	-0.171717171717172
0.555555555555556	-0.191918578861397
0.555556168613351	-0.191919191919192
0.555556122684498	-0.212121212121212
0.575757575757576	-0.232322602120859
0.575758205959949	-0.232323232323232
0.595959595959596	-0.25252455386141
0.595960294623438	-0.252525252525252
0.616161616161616	-0.272726499727352
0.616162389161537	-0.272727272727273
0.636363636363636	-0.292928439147788
0.636364490145142	-0.292929292929293
0.636364434234836	-0.313131313131313
0.656565656565657	-0.333332455375781
0.656566534523209	-0.333333333333333
0.676767676767677	-0.353534388700581
0.676768641602449	-0.353535353535353
0.676768588422262	-0.373737373737374
0.696969696969697	-0.393938395336129
0.696970695572962	-0.393939393939394
0.717171717171717	-0.414140321246157
0.717172810066975	-0.414141414141414
0.737373737373737	-0.434342238941254
0.737374932775918	-0.434343434343434
0.737374874445502	-0.454545454545455
0.757575757575758	-0.474746234292584
0.757576998030648	-0.474747474747475
0.757576948784879	-0.494949494949495
0.777777777777778	-0.515150218567166
0.777779074362127	-0.515151515151515
0.797979797979798	-0.535352124077424
0.79798120925591	-0.535353535353535
0.79798116172159	-0.555555555555556
0.818181818181818	-0.575756093953478
0.818183299985916	-0.575757575757576
0.818183260591663	-0.595959595959596
0.838383838383838	-0.616160050997065
0.838385403548389	-0.616161616161616
0.838385371958525	-0.636363636363636
0.858585858585859	-0.656563994071646
0.85858752107987	-0.656565656565657
0.858587497354041	-0.676767676767677
0.878787878787879	-0.696967921386994
0.878789654370582	-0.696969696969697
0.878789638969917	-0.717171717171717
0.878789634987964	-0.737373737373737
0.878789641500518	-0.757575757575758
0.898989898989899	-0.777775871226067
0.89899180554161	-0.777777777777778
0.898991822462092	-0.797979797979798
0.89899185048383	-0.818181818181818
0.898991889866445	-0.838383838383838
0.898989898989899	-0.838385829260385
0.878789826944006	-0.858585858585859
0.878789898787899	-0.878787878787879
0.878787878787879	-0.878789898787899
0.858585858585859	-0.878789826944006
0.838385829260385	-0.898989898989899
0.838383838383838	-0.898991889866446
0.818181818181818	-0.89899185048383
0.797979797979798	-0.898991822462092
0.777777777777778	-0.89899180554161
0.777775871226067	-0.898989898989899
0.757575757575758	-0.878789641500518
0.737373737373737	-0.878789634987964
0.717171717171717	-0.878789638969917
0.696969696969697	-0.878789654370582
0.696967921386994	-0.878787878787879
0.676767676767677	-0.858587497354041
0.656565656565657	-0.85858752107987
0.656563994071646	-0.858585858585859
0.636363636363636	-0.838385371958525
0.616161616161616	-0.838385403548389
0.616160050997065	-0.838383838383838
0.595959595959596	-0.818183260591663
0.575757575757576	-0.818183299985916
0.575756093953478	-0.818181818181818
0.555555555555556	-0.79798116172159
0.535353535353535	-0.79798120925591
0.535352124077424	-0.797979797979798
0.515151515151515	-0.777779074362127
0.515150218567166	-0.777777777777778
0.494949494949495	-0.757576948784879
0.474747474747475	-0.757576998030648
0.474746234292584	-0.757575757575758
0.454545454545455	-0.737374874445502
0.434343434343434	-0.737374932775918
0.434342238941254	-0.737373737373737
0.414141414141414	-0.717172810066975
0.414140321246157	-0.717171717171717
0.393939393939394	-0.696970695572962
0.393938395336129	-0.696969696969697
0.373737373737374	-0.676768588422262
0.353535353535354	-0.676768641602449
0.353534388700581	-0.676767676767677
0.333333333333333	-0.656566534523209
0.333332455375781	-0.656565656565657
0.313131313131313	-0.636364434234836
0.292929292929293	-0.636364490145142
0.292928439147788	-0.636363636363636
0.272727272727273	-0.616162389161537
0.272726499727352	-0.616161616161616
0.252525252525253	-0.595960294623439
0.25252455386141	-0.595959595959596
0.232323232323232	-0.575758205959949
0.232322602120859	-0.575757575757576
0.212121212121212	-0.555556122684498
0.191919191919192	-0.555556168613351
0.191918578861397	-0.555555555555556
0.171717171717172	-0.5353540846776
0.171716622393108	-0.535353535353535
0.151515151515152	-0.515152006043147
0.151514660623519	-0.515151515151515
0.131313131313131	-0.494949932321756
0.13131269394087	-0.494949494949495
0.111111111111111	-0.474747863179078
0.111110722679508	-0.474747474747475
0.0909090909090908	-0.454545798326187
0.0707070707070707	-0.454545832505261
0.0707066927472643	-0.454545454545455
0.0505050505050506	-0.434343767737686
0.0505047171107985	-0.434343434343434
0.0303030303030303	-0.414141707370859
0.0303027370735855	-0.414141414141414
0.0101010101010102	-0.393939651169081
0.0101007528713233	-0.393939393939394
-0.0101010101010101	-0.373737598929902
-0.0101012352935381	-0.373737373737374
-0.0303030303030303	-0.353535550479899
-0.030303227247576	-0.353535353535353
-0.0505050505050505	-0.333333505671256
-0.050505222842973	-0.333333333333333
-0.0707070707070707	-0.313131464378987
-0.0707072219547446	-0.313131313131313
-0.0909090909090909	-0.292929426498697
-0.0909092244784945	-0.292929292929293
-0.111111111111111	-0.272727391944776
-0.111111230328614	-0.272727272727273
-0.131313131313131	-0.252525360648973
-0.151515151515151	-0.252525384465064
-0.151515283454963	-0.252525252525252
-0.171717171717172	-0.232323356922747
-0.171717296316686	-0.232323232323232
-0.191919191919192	-0.212121333060375
-0.191919312858355	-0.212121212121212
-0.212121212121212	-0.191919312858355
-0.212121333060375	-0.191919191919192
-0.232323232323232	-0.171717296316686
-0.232323356922747	-0.171717171717172
-0.252525252525252	-0.151515283454963
-0.252525384465064	-0.151515151515151
-0.252525360648973	-0.131313131313131
-0.272727272727273	-0.111111230328614
-0.272727391944776	-0.111111111111111
-0.292929292929293	-0.0909092244784945
-0.292929426498697	-0.0909090909090909
-0.313131313131313	-0.0707072219547446
-0.313131464378987	-0.0707070707070707
-0.333333333333333	-0.050505222842973
-0.333333505671256	-0.0505050505050505
-0.353535353535353	-0.030303227247576
-0.353535550479899	-0.0303030303030303
-0.373737373737374	-0.0101012352935381
-0.373737598929902	-0.0101010101010101
-0.393939393939394	0.0101007528713233
-0.393939651169081	0.0101010101010102
-0.414141414141414	0.0303027370735855
-0.414141707370859	0.0303030303030303
-0.434343434343434	0.0505047171107985
-0.434343767737686	0.0505050505050506
-0.454545454545455	0.0707066927472643
-0.454545832505261	0.0707070707070707
-0.454545798326187	0.0909090909090908
-0.474747474747475	0.111110722679508
-0.474747863179078	0.111111111111111
-0.494949494949495	0.13131269394087
-0.494949932321756	0.131313131313131
-0.515151515151515	0.151514660623519
-0.515152006043147	0.151515151515152
-0.535353535353535	0.171716622393108
-0.5353540846776	0.171717171717172
-0.555555555555556	0.191918578861397
-0.555556168613351	0.191919191919192
-0.555556122684498	0.212121212121212
-0.575757575757576	0.232322602120859
-0.575758205959949	0.232323232323232
-0.595959595959596	0.25252455386141
-0.595960294623439	0.252525252525253
-0.616161616161616	0.272726499727352
-0.616162389161537	0.272727272727273
-0.636363636363636	0.292928439147788
-0.636364490145142	0.292929292929293
-0.636364434234836	0.313131313131313
-0.656565656565657	0.333332455375781
-0.656566534523209	0.333333333333333
-0.676767676767677	0.353534388700581
-0.676768641602449	0.353535353535354
-0.676768588422262	0.373737373737374
-0.696969696969697	0.393938395336129
-0.696970695572962	0.393939393939394
-0.717171717171717	0.414140321246157
-0.717172810066975	0.414141414141414
-0.737373737373737	0.434342238941254
-0.737374932775918	0.434343434343434
-0.737374874445502	0.454545454545455
-0.757575757575758	0.474746234292584
-0.757576998030648	0.474747474747475
-0.757576948784879	0.494949494949495
-0.777777777777778	0.515150218567166
-0.777779074362127	0.515151515151515
-0.797979797979798	0.535352124077424
-0.79798120925591	0.535353535353535
-0.79798116172159	0.555555555555556
-0.818181818181818	0.575756093953478
-0.818183299985916	0.575757575757576
-0.818183260591663	0.595959595959596
-0.838383838383838	0.616160050997065
-0.838385403548389	0.616161616161616
-0.838385371958525	0.636363636363636
-0.858585858585859	0.656563994071646
-0.85858752107987	0.656565656565657
-0.858587497354041	0.676767676767677
-0.878787878787879	0.696967921386994
-0.878789654370582	0.696969696969697
-0.878789638969917	0.717171717171717
-0.878789634987964	0.737373737373737
-0.878789641500518	0.757575757575758
-0.898989898989899	0.777775871226067
-0.89899180554161	0.777777777777778
-0.898991822462092	0.797979797979798
-0.89899185048383	0.818181818181818
-0.898991889866446	0.838383838383838
-0.898989898989899	0.838385829260385


==> rateDiffVsRhoaebeNeg-10.tsv <==
x	y
-0.898989898989899	0.838384544191182
-0.878788541872086	0.858585858585859
-0.878788613720549	0.878787878787879
-0.878787878787879	0.878788613720549
-0.858585858585859	0.878788541872086
-0.838384544191182	0.898989898989899
-0.838383838383838	0.898990604797243
-0.818181818181818	0.898990565412122
-0.797979797979798	0.898990537388601
-0.777777777777778	0.898990520467043
-0.777777156300634	0.898989898989899
-0.757575757575758	0.8787883564168
-0.737373737373737	0.878788349903832
-0.717171717171717	0.878788353886038
-0.696969696969697	0.878788369287683
-0.696969206469893	0.878787878787879
-0.676767676767677	0.858586212262438
-0.656565656565657	0.858586235989776
-0.656565279161739	0.858585858585859
-0.636363636363636	0.83838408686023
-0.616161616161616	0.838384118452104
-0.61616133609335	0.838383838383838
-0.595959595959596	0.818181975487569
-0.575757575757576	0.818182014884328
-0.575757379055066	0.818181818181818
-0.555555555555556	0.79797987661249
-0.535353535353535	0.797979924149835
-0.535353409183499	0.797979797979798
-0.535353535353535	0.781640539244312
-0.555555555555556	0.786451891470828
-0.575757575757576	0.79066968730352
-0.595959595959596	0.79406178912623
-0.616161616161616	0.796405432707839
-0.636363636363636	0.797476808138434
-0.656565656565657	0.79703879685841
-0.676767676767677	0.794825121517826
-0.696969696969697	0.790518164560809
-0.717171717171717	0.783715744658219
-0.729706657468462	0.777777777777778
-0.737373737373737	0.773241324723979
-0.757236399372405	0.757575757575758
-0.757575757575758	0.757236399372405
-0.773241324723978	0.737373737373737
-0.777777777777778	0.729706657468462
-0.783715744658219	0.717171717171717
-0.790518164560809	0.696969696969697
-0.794825121517826	0.676767676767677
-0.79703879685841	0.656565656565657
-0.797476808138433	0.636363636363636
-0.796405432707839	0.616161616161616
-0.79406178912623	0.595959595959596
-0.79066968730352	0.575757575757576
-0.786451891470828	0.555555555555556
-0.781640539244312	0.535353535353535
-0.797979797979798	0.535353409183499
-0.797979924149835	0.535353535353535
-0.79797987661249	0.555555555555556
-0.818181818181818	0.575757379055066
-0.818182014884328	0.575757575757576
-0.818181975487569	0.595959595959596
-0.838383838383838	0.61616133609335
-0.838384118452104	0.616161616161616
-0.83838408686023	0.636363636363636
-0.858585858585859	0.656565279161739
-0.858586235989776	0.656565656565657
-0.858586212262438	0.676767676767677
-0.878787878787879	0.696969206469893
-0.878788369287683	0.696969696969697
-0.878788353886038	0.717171717171717
-0.878788349903832	0.737373737373737
-0.8787883564168	0.757575757575758
-0.898989898989899	0.777777156300634
-0.898990520467043	0.777777777777778
-0.898990537388601	0.797979797979798
-0.898990565412122	0.818181818181818
-0.898990604797243	0.838383838383838
-0.898989898989899	0.838384544191182


==> rateDiffVsRhoaebeNeg-11.tsv <==
x	y
0.898989898989899	-0.777777156300634
0.898990520467043	-0.777777777777778
0.898990537388601	-0.797979797979798
0.898990565412122	-0.818181818181818
0.898990604797243	-0.838383838383838
0.898989898989899	-0.838384544191182
0.878788541872086	-0.858585858585859
0.878788613720549	-0.878787878787879
0.878787878787879	-0.878788613720549
0.858585858585859	-0.878788541872086
0.838384544191182	-0.898989898989899
0.838383838383838	-0.898990604797243
0.818181818181818	-0.898990565412122
0.797979797979798	-0.898990537388601
0.777777777777778	-0.898990520467043
0.777777156300634	-0.898989898989899
0.757575757575758	-0.8787883564168
0.737373737373737	-0.878788349903832
0.717171717171717	-0.878788353886038
0.696969696969697	-0.878788369287683
0.696969206469893	-0.878787878787879
0.676767676767677	-0.858586212262438
0.656565656565657	-0.858586235989776
0.656565279161739	-0.858585858585859
0.636363636363636	-0.83838408686023
0.616161616161616	-0.838384118452104
0.61616133609335	-0.838383838383838
0.595959595959596	-0.818181975487569
0.575757575757576	-0.818182014884328
0.575757379055066	-0.818181818181818
0.555555555555556	-0.79797987661249
0.535353535353535	-0.797979924149835
0.535353409183499	-0.797979797979798
0.535353535353535	-0.781640539244312
0.555555555555556	-0.786451891470828
0.575757575757576	-0.79066968730352
0.595959595959596	-0.79406178912623
0.616161616161616	-0.796405432707839
0.636363636363636	-0.797476808138433
0.656565656565657	-0.79703879685841
0.676767676767677	-0.794825121517826
0.696969696969697	-0.790518164560809
0.717171717171717	-0.783715744658219
0.729706657468462	-0.777777777777778
0.737373737373737	-0.773241324723978
0.757236399372405	-0.757575757575758
0.757575757575758	-0.757236399372405
0.773241324723979	-0.737373737373737
0.777777777777778	-0.729706657468462
0.783715744658219	-0.717171717171717
0.790518164560809	-0.696969696969697
0.794825121517826	-0.676767676767677
0.79703879685841	-0.656565656565657
0.797476808138434	-0.636363636363636
0.796405432707839	-0.616161616161616
0.79406178912623	-0.595959595959596
0.79066968730352	-0.575757575757576
0.786451891470828	-0.555555555555556
0.781640539244312	-0.535353535353535
0.797979797979798	-0.535353409183499
0.797979924149835	-0.535353535353535
0.79797987661249	-0.555555555555556
0.818181818181818	-0.575757379055066
0.818182014884328	-0.575757575757576
0.818181975487569	-0.595959595959596
0.838383838383838	-0.61616133609335
0.838384118452104	-0.616161616161616
0.83838408686023	-0.636363636363636
0.858585858585859	-0.656565279161739
0.858586235989776	-0.656565656565657
0.858586212262438	-0.676767676767677
0.878787878787879	-0.696969206469893
0.878788369287683	-0.696969696969697
0.878788353886038	-0.717171717171717
0.878788349903832	-0.737373737373737
0.8787883564168	-0.757575757575758
0.898989898989899	-0.777777156300634


==> rateDiffVsRhoaebeNeg-12.tsv <==
x	y
-0.898989898989899	0.83838425905886
-0.87878825673916	0.858585858585859
-0.878788328588637	0.878787878787879
-0.878787878787879	0.878788328588638
-0.858585858585859	0.87878825673916
-0.838384259058859	0.898989898989899
-0.838383838383838	0.89899031966492
-0.818181818181818	0.898990280279243
-0.797979797979798	0.898990252255327
-0.777777777777778	0.89899023533353
-0.777777441434147	0.898989898989899
-0.757575757575758	0.878788071281257
-0.737373737373737	0.878788064768197
-0.717171717171717	0.878788068750459
-0.696969696969697	0.878788084152321
-0.696969491605255	0.878787878787879
-0.676767676767677	0.858585927125145
-0.656565656565657	0.858585950852818
-0.656565564298697	0.858585858585859
-0.656565656565657	0.846057776543748
-0.676767676767677	0.848312611983016
-0.696969696969697	0.849361829066978
-0.717171717171717	0.848943004345989
-0.737373737373737	0.846763783612381
-0.757575757575758	0.842477900274602
-0.770040919096951	0.838383838383838
-0.777777777777778	0.835167100313858
-0.797979797979798	0.82342954915215
-0.804741613251212	0.818181818181818
-0.818181818181818	0.804741613251212
-0.82342954915215	0.797979797979798
-0.835167100313858	0.777777777777778
-0.838383838383838	0.770040919096953
-0.842477900274601	0.757575757575758
-0.846763783612381	0.737373737373737
-0.848943004345988	0.717171717171717
-0.849361829066978	0.696969696969697
-0.848312611983016	0.676767676767677
-0.846057776543748	0.656565656565657
-0.858585858585859	0.656565564298697
-0.858585950852818	0.656565656565657
-0.858585927125145	0.676767676767677
-0.878787878787879	0.696969491605254
-0.878788084152321	0.696969696969697
-0.878788068750459	0.717171717171717
-0.878788064768196	0.737373737373737
-0.878788071281257	0.757575757575758
-0.898989898989899	0.777777441434147
-0.89899023533353	0.777777777777778
-0.898990252255327	0.797979797979798
-0.898990280279243	0.818181818181818
-0.89899031966492	0.838383838383838
-0.898989898989899	0.83838425905886


==> rateDiffVsRhoaebeNeg-13.tsv <==
x	y
0.898989898989899	-0.777777441434147
0.89899023533353	-0.777777777777778
0.898990252255327	-0.797979797979798
0.898990280279243	-0.818181818181818
0.89899031966492	-0.838383838383838
0.898989898989899	-0.838384259058859
0.87878825673916	-0.858585858585859
0.878788328588638	-0.878787878787879
0.878787878787879	-0.878788328588637
0.858585858585859	-0.87878825673916
0.83838425905886	-0.898989898989899
0.838383838383838	-0.89899031966492
0.818181818181818	-0.898990280279243
0.797979797979798	-0.898990252255327
0.777777777777778	-0.89899023533353
0.777777441434147	-0.898989898989899
0.757575757575758	-0.878788071281257
0.737373737373737	-0.878788064768196
0.717171717171717	-0.878788068750459
0.696969696969697	-0.878788084152321
0.696969491605254	-0.878787878787879
0.676767676767677	-0.858585927125145
0.656565656565657	-0.858585950852818
0.656565564298697	-0.858585858585859
0.656565656565657	-0.846057776543748
0.676767676767677	-0.848312611983016
0.696969696969697	-0.849361829066978
0.717171717171717	-0.848943004345988
0.737373737373737	-0.846763783612381
0.757575757575758	-0.842477900274601
0.770040919096953	-0.838383838383838
0.777777777777778	-0.835167100313858
0.797979797979798	-0.82342954915215
0.804741613251212	-0.818181818181818
0.818181818181818	-0.804741613251212
0.82342954915215	-0.797979797979798
0.835167100313858	-0.777777777777778
0.838383838383838	-0.770040919096951
0.842477900274602	-0.757575757575758
0.846763783612381	-0.737373737373737
0.848943004345989	-0.717171717171717
0.849361829066978	-0.696969696969697
0.848312611983016	-0.676767676767677
0.846057776543748	-0.656565656565657
0.858585858585859	-0.656565564298697
0.858585950852818	-0.656565656565657
0.858585927125145	-0.676767676767677
0.878787878787879	-0.696969491605255
0.878788084152321	-0.696969696969697
0.878788068750459	-0.717171717171717
0.878788064768197	-0.737373737373737
0.878788071281257	-0.757575757575758
0.898989898989899	-0.777777441434147


==> rateDiffVsRhoaebeNeg-14.tsv <==
x	y
0.898989898989899	-0.77777772656766
0.898989950200017	-0.777777777777778
0.898989967122053	-0.797979797979798
0.898989995146364	-0.818181818181818
0.898990034532598	-0.838383838383838
0.898989898989899	-0.838383973926537
0.878787971606234	-0.858585858585859
0.878788043456726	-0.878787878787879
0.878787878787879	-0.878788043456726
0.858585858585859	-0.878787971606234
0.838383973926537	-0.898989898989899
0.838383838383838	-0.898990034532597
0.818181818181818	-0.898989995146364
0.797979797979798	-0.898989967122053
0.777777777777778	-0.898989950200017
0.77777772656766	-0.898989898989899
0.777777777777778	-0.890865048031353
0.797979797979798	-0.887310085300647
0.818181818181818	-0.881225568805972
0.823830093366839	-0.878787878787879
0.838383838383838	-0.87073181662849
0.854208305082558	-0.858585858585859
0.858585858585859	-0.854208305082558
0.87073181662849	-0.838383838383838
0.878787878787879	-0.823830093366839
0.881225568805972	-0.818181818181818
0.887310085300647	-0.797979797979798
0.890865048031353	-0.777777777777778
0.898989898989899	-0.77777772656766


==> rateDiffVsRhoaebeNeg-15.tsv <==
x	y
-0.898989898989899	0.838383973926537
-0.878787971606234	0.858585858585859
-0.878788043456726	0.878787878787879
-0.878787878787879	0.878788043456726
-0.858585858585859	0.878787971606234
-0.838383973926537	0.898989898989899
-0.838383838383838	0.898990034532598
-0.818181818181818	0.898989995146364
-0.797979797979798	0.898989967122053
-0.777777777777778	0.898989950200017
-0.77777772656766	0.898989898989899
-0.777777777777778	0.890865048031353
-0.797979797979798	0.887310085300647
-0.818181818181818	0.881225568805972
-0.823830093366839	0.878787878787879
-0.838383838383838	0.87073181662849
-0.854208305082558	0.858585858585859
-0.858585858585859	0.854208305082558
-0.87073181662849	0.838383838383838
-0.878787878787879	0.823830093366839
-0.881225568805972	0.818181818181818
-0.887310085300647	0.797979797979798
-0.890865048031353	0.777777777777778
-0.898989898989899	0.77777772656766
-0.898989950200017	0.777777777777778
-0.898989967122053	0.797979797979798
-0.898989995146364	0.818181818181818
-0.898990034532597	0.838383838383838
-0.898989898989899	0.838383973926537


==> rateDiffVsRhoaebeNeg-16.tsv <==
x	y
-0.313131313131313	-0.0628658772814179
-0.309185135668889	-0.0707070707070707
-0.313131313131313	-0.0707070774016699
-0.313131319825912	-0.0707070707070707
-0.313131313131313	-0.0628658772814179


==> rateDiffVsRhoaebeNeg-17.tsv <==
x	y
-0.0707070707070707	-0.309185135668889
-0.0628658772814179	-0.313131313131313
-0.0707070707070707	-0.313131319825912
-0.0707070774016699	-0.313131313131313
-0.0707070707070707	-0.309185135668889


==> rateDiffVsRhoaebeNeg-18.tsv <==
x	y
0.0707070707070707	0.313131319825912
0.0707070774016699	0.313131313131313
0.0707070707070707	0.309185135668889
0.0628658772814179	0.313131313131313
0.0707070707070707	0.313131319825912


==> rateDiffVsRhoaebeNeg-19.tsv <==
x	y
0.313131313131313	0.0707070774016699
0.313131319825912	0.0707070707070707
0.313131313131313	0.0628658772814179
0.309185135668889	0.0707070707070707
0.313131313131313	0.0707070774016699


==> rateDiffVsRhoaebeNeg-2.tsv <==
x	y
-0.898989898989899	0.838385684720474
-0.878789682403789	0.858585858585859
-0.878789754248196	0.878787878787879
-0.878787878787879	0.878789754248196
-0.858585858585859	0.878789682403789
-0.838385684720473	0.898989898989899
-0.838383838383838	0.898991745326534
-0.818181818181818	0.898991705943636
-0.797979797979798	0.898991677921698
-0.777777777777778	0.898991661001095
-0.777776015766581	0.898989898989899
-0.757575757575758	0.878789496958974
-0.737373737373737	0.878789490446373
-0.717171717171717	0.878789494428355
-0.696969696969697	0.87878950982913
-0.696968065928446	0.878787878787879
-0.676767676767677	0.85858735281161
-0.656565656565657	0.858587376537609
-0.656564138613907	0.858585858585859
-0.636363636363636	0.838385227415341
-0.616161616161616	0.838385259005432
-0.616160195540023	0.838383838383838
-0.595959595959596	0.818183116047827
-0.575757575757576	0.818183155442362
-0.575756238497032	0.818181818181818
-0.555555555555556	0.797981017177191
-0.535353535353535	0.797981064711851
-0.535352268621482	0.797979797979798
-0.515151515151515	0.777778929817248
-0.515150363112045	0.777777777777778
-0.494949494949495	0.757576804239246
-0.474747474747475	0.757576853485368
-0.474746378837865	0.757575757575758
-0.454545454545455	0.737374729899481
-0.434343434343434	0.737374788230314
-0.434342383486857	0.737373737373737
-0.414141414141414	0.717172665520638
-0.414140465792493	0.717171717171717
-0.393939393939394	0.69697055102595
-0.393938539883141	0.696969696969697
-0.373737373737374	0.676768443874628
-0.353535353535353	0.676768497055196
-0.353534533247834	0.676767676767677
-0.333333333333333	0.656566389975334
-0.333332599923656	0.656565656565657
-0.313131313131313	0.636364289686388
-0.292929292929293	0.636364345597094
-0.292928583695835	0.636363636363636
-0.272727272727273	0.616162244612911
-0.272726644275978	0.616161616161616
-0.252525252525252	0.595960150074281
-0.252524698410568	0.595959595959596
-0.232323232323232	0.575758061410302
-0.232322746670507	0.575757575757576
-0.212121212121212	0.555555978134399
-0.191919191919192	0.555556024063581
-0.191918723411167	0.555555555555556
-0.171717171717172	0.535353940127373
-0.171716766943334	0.535353535353535
-0.151515151515151	0.515151861492503
-0.151514805174164	0.515151515151515
-0.131313131313131	0.494949787770729
-0.131312838491897	0.494949494949495
-0.111111111111111	0.4747477186277
-0.111110867230886	0.474747474747475
-0.0909090909090909	0.45454565377449
-0.0707070707070707	0.454545687953809
-0.0707068372987168	0.454545454545455
-0.0505050505050505	0.434343623185915
-0.0505048616625698	0.434343434343434
-0.0303030303030303	0.4141415628188
-0.0303028816256441	0.414141414141414
-0.0101010101010101	0.393939506616764
-0.0101008974236395	0.393939393939394
0.0101010101010102	0.373737454377356
0.0101010907409926	0.373737373737374
0.0303030303030303	0.353535405927152
0.0303030826948283	0.353535353535354
0.0505050505050506	0.333333361118332
0.0505050782900493	0.333333333333333
0.0505050505050506	0.318692290308596
0.0303030303030303	0.327347826811906
0.0151985516375523	0.333333333333333
0.0101010101010102	0.335138448916765
-0.0101010101010101	0.34116479968759
-0.0303030303030303	0.346558294549574
-0.0505050505050505	0.351039704414074
-0.0657896628988263	0.353535353535354
-0.0707070707070707	0.35425721170388
-0.0909090909090909	0.356044949946251
-0.111111111111111	0.356741990398951
-0.131313131313131	0.356246442960932
-0.151515151515151	0.354478917391885
-0.157874256259471	0.353535353535354
-0.171717171717172	0.35104989188103
-0.191919191919192	0.34592066779165
-0.212121212121212	0.339178483968397
-0.226253673093764	0.333333333333333
-0.232323232323232	0.330418293387178
-0.252525252525252	0.318949702489837
-0.261292138717921	0.313131313131313
-0.272727272727273	0.30444256442952
-0.285886225277427	0.292929292929293
-0.292929292929293	0.285886225277427
-0.30444256442952	0.272727272727273
-0.313131313131313	0.261292138717921
-0.318949702489837	0.252525252525253
-0.330418293387178	0.232323232323232
-0.333333333333333	0.226253673093764
-0.339178483968397	0.212121212121212
-0.345920667791651	0.191919191919192
-0.35104989188103	0.171717171717172
-0.353535353535353	0.157874256259475
-0.354478917391886	0.151515151515152
-0.356246442960932	0.131313131313131
-0.356741990398951	0.111111111111111
-0.356044949946251	0.0909090909090908
-0.35425721170388	0.0707070707070707
-0.353535353535353	0.0657896628988285
-0.351039704414074	0.0505050505050506
-0.346558294549573	0.0303030303030303
-0.34116479968759	0.0101010101010102
-0.335138448916765	-0.0101010101010101
-0.333333333333333	-0.0151985516375522
-0.327347826811906	-0.0303030303030303
-0.318692290308596	-0.0505050505050505
-0.333333333333333	-0.0505050782900492
-0.333333361118332	-0.0505050505050505
-0.353535353535353	-0.0303030826948283
-0.353535405927151	-0.0303030303030303
-0.373737373737374	-0.0101010907409925
-0.373737454377356	-0.0101010101010101
-0.393939393939394	0.0101008974236396
-0.393939506616764	0.0101010101010102
-0.414141414141414	0.0303028816256441
-0.4141415628188	0.0303030303030303
-0.434343434343434	0.0505048616625699
-0.434343623185915	0.0505050505050506
-0.454545454545455	0.0707068372987168
-0.454545687953809	0.0707070707070707
-0.45454565377449	0.0909090909090908
-0.474747474747475	0.111110867230886
-0.4747477186277	0.111111111111111
-0.494949494949495	0.131312838491897
-0.494949787770729	0.131313131313131
-0.515151515151515	0.151514805174164
-0.515151861492503	0.151515151515152
-0.535353535353535	0.171716766943334
-0.535353940127373	0.171717171717172
-0.555555555555556	0.191918723411167
-0.55555602406358	0.191919191919192
-0.555555978134399	0.212121212121212
-0.575757575757576	0.232322746670506
-0.575758061410302	0.232323232323232
-0.595959595959596	0.252524698410568
-0.595960150074281	0.252525252525253
-0.616161616161616	0.272726644275978
-0.616162244612911	0.272727272727273
-0.636363636363636	0.292928583695835
-0.636364345597094	0.292929292929293
-0.636364289686388	0.313131313131313
-0.656565656565657	0.333332599923656
-0.656566389975334	0.333333333333333
-0.676767676767677	0.353534533247834
-0.676768497055196	0.353535353535354
-0.676768443874628	0.373737373737374
-0.696969696969697	0.393938539883141
-0.69697055102595	0.393939393939394
-0.717171717171717	0.414140465792494
-0.717172665520638	0.414141414141414
-0.737373737373737	0.434342383486858
-0.737374788230314	0.434343434343434
-0.737374729899481	0.454545454545455
-0.757575757575758	0.474746378837865
-0.757576853485368	0.474747474747475
-0.757576804239246	0.494949494949495
-0.777777777777778	0.515150363112045
-0.777778929817248	0.515151515151515
-0.797979797979798	0.535352268621482
-0.797981064711851	0.535353535353535
-0.797981017177191	0.555555555555556
-0.818181818181818	0.575756238497032
-0.818183155442362	0.575757575757576
-0.818183116047827	0.595959595959596
-0.838383838383838	0.616160195540023
-0.838385259005432	0.616161616161616
-0.838385227415341	0.636363636363636
-0.858585858585859	0.656564138613907
-0.858587376537609	0.656565656565657
-0.85858735281161	0.676767676767677
-0.878787878787879	0.696968065928446
-0.87878950982913	0.696969696969697
-0.878789494428355	0.717171717171717
-0.878789490446373	0.737373737373737
-0.878789496958974	0.757575757575758
-0.898989898989899	0.777776015766581
-0.898991661001095	0.777777777777778
-0.898991677921698	0.797979797979798
-0.898991705943637	0.818181818181818
-0.898991745326534	0.838383838383838
-0.898989898989899	0.838385684720474


==> rateDiffVsRhoaebeNeg-20.tsv <==
x	y
-0.494949494949495	0.136304645049098
-0.492916688645817	0.131313131313131
-0.494949494949495	0.131313123646148
-0.494949502616478	0.131313131313131
-0.494949494949495	0.136304645049098


==> rateDiffVsRhoaebeNeg-21.tsv <==
x	y
0.131313131313131	-0.492916688645817
0.136304645049098	-0.494949494949495
0.131313131313131	-0.494949502616478
0.131313123646148	-0.494949494949495
0.131313131313131	-0.492916688645817


==> rateDiffVsRhoaebeNeg-22.tsv <==
x	y
0.494949494949495	-0.131313123646148
0.494949502616478	-0.131313131313131
0.494949494949495	-0.136304645049097
0.492916688645817	-0.131313131313131
0.494949494949495	-0.131313123646148


==> rateDiffVsRhoaebeNeg-23.tsv <==
x	y
-0.131313131313131	0.494949502616478
-0.131313123646148	0.494949494949495
-0.131313131313131	0.492916688645817
-0.136304645049097	0.494949494949495
-0.131313131313131	0.494949502616478


==> rateDiffVsRhoaebeNeg-24.tsv <==
x	y
0.515151515151515	-0.776137494789319
0.520762716682364	-0.777777777777778
0.515151515151515	-0.777777789248756
0.515151503680537	-0.777777777777778
0.515151515151515	-0.776137494789319


==> rateDiffVsRhoaebeNeg-25.tsv <==
x	y
-0.777777777777778	0.520762716682364
-0.776137494789319	0.515151515151515
-0.777777777777778	0.515151503680537
-0.777777789248756	0.515151515151515
-0.777777777777778	0.520762716682364


==> rateDiffVsRhoaebeNeg-26.tsv <==
x	y
-0.515151515151515	0.777777789248756
-0.515151503680537	0.777777777777778
-0.515151515151515	0.776137494789319
-0.520762716682363	0.777777777777778
-0.515151515151515	0.777777789248756


==> rateDiffVsRhoaebeNeg-27.tsv <==
x	y
0.777777777777778	-0.515151503680537
0.777777789248756	-0.515151515151515
0.777777777777778	-0.520762716682363
0.776137494789319	-0.515151515151515
0.777777777777778	-0.515151503680537


==> rateDiffVsRhoaebeNeg-28.tsv <==
x	y
0.333333333333333	0.0434782913824365
0.333333363846205	0.0434782608695652
0.333333333333333	0.0156024390518781
0.321003639580916	0.0434782608695652
0.333333333333333	0.0434782913824365


==> rateDiffVsRhoaebeNeg-29.tsv <==
x	y
-0.710144927536232	0.434203256995641
-0.705686816766617	0.420289855072464
-0.710144927536232	0.420289816947166
-0.71014496566153	0.420289855072464
-0.710144927536232	0.434203256995641


==> rateDiffVsRhoaebeNeg-3.tsv <==
x	y
0.898989898989899	-0.777776015766581
0.898991661001095	-0.777777777777778
0.898991677921698	-0.797979797979798
0.898991705943636	-0.818181818181818
0.898991745326534	-0.838383838383838
0.898989898989899	-0.838385684720473
0.878789682403789	-0.858585858585859
0.878789754248196	-0.878787878787879
0.878787878787879	-0.878789754248196
0.858585858585859	-0.878789682403789
0.838385684720474	-0.898989898989899
0.838383838383838	-0.898991745326534
0.818181818181818	-0.898991705943637
0.797979797979798	-0.898991677921698
0.777777777777778	-0.898991661001095
0.777776015766581	-0.898989898989899
0.757575757575758	-0.878789496958974
0.737373737373737	-0.878789490446373
0.717171717171717	-0.878789494428355
0.696969696969697	-0.87878950982913
0.696968065928446	-0.878787878787879
0.676767676767677	-0.85858735281161
0.656565656565657	-0.858587376537609
0.656564138613907	-0.858585858585859
0.636363636363636	-0.838385227415341
0.616161616161616	-0.838385259005432
0.616160195540023	-0.838383838383838
0.595959595959596	-0.818183116047827
0.575757575757576	-0.818183155442362
0.575756238497032	-0.818181818181818
0.555555555555556	-0.797981017177191
0.535353535353535	-0.797981064711851
0.535352268621482	-0.797979797979798
0.515151515151515	-0.777778929817248
0.515150363112045	-0.777777777777778
0.494949494949495	-0.757576804239246
0.474747474747475	-0.757576853485368
0.474746378837865	-0.757575757575758
0.454545454545455	-0.737374729899481
0.434343434343434	-0.737374788230314
0.434342383486858	-0.737373737373737
0.414141414141414	-0.717172665520638
0.414140465792494	-0.717171717171717
0.393939393939394	-0.69697055102595
0.393938539883141	-0.696969696969697
0.373737373737374	-0.676768443874628
0.353535353535354	-0.676768497055196
0.353534533247834	-0.676767676767677
0.333333333333333	-0.656566389975334
0.333332599923656	-0.656565656565657
0.313131313131313	-0.636364289686388
0.292929292929293	-0.636364345597094
0.292928583695835	-0.636363636363636
0.272727272727273	-0.616162244612911
0.272726644275978	-0.616161616161616
0.252525252525253	-0.595960150074281
0.252524698410568	-0.595959595959596
0.232323232323232	-0.575758061410302
0.232322746670506	-0.575757575757576
0.212121212121212	-0.555555978134399
0.191919191919192	-0.55555602406358
0.191918723411167	-0.555555555555556
0.171717171717172	-0.535353940127373
0.171716766943334	-0.535353535353535
0.151515151515152	-0.515151861492503
0.151514805174164	-0.515151515151515
0.131313131313131	-0.494949787770729
0.131312838491897	-0.494949494949495
0.111111111111111	-0.4747477186277
0.111110867230886	-0.474747474747475
0.0909090909090908	-0.45454565377449
0.0707070707070707	-0.454545687953809
0.0707068372987168	-0.454545454545455
0.0505050505050506	-0.434343623185915
0.0505048616625699	-0.434343434343434
0.0303030303030303	-0.4141415628188
0.0303028816256441	-0.414141414141414
0.0101010101010102	-0.393939506616764
0.0101008974236396	-0.393939393939394
-0.0101010101010101	-0.373737454377356
-0.0101010907409925	-0.373737373737374
-0.0303030303030303	-0.353535405927151
-0.0303030826948283	-0.353535353535353
-0.0505050505050505	-0.333333361118332
-0.0505050782900492	-0.333333333333333
-0.0505050505050505	-0.318692290308596
-0.0303030303030303	-0.327347826811906
-0.0151985516375522	-0.333333333333333
-0.0101010101010101	-0.335138448916765
0.0101010101010102	-0.34116479968759
0.0303030303030303	-0.346558294549573
0.0505050505050506	-0.351039704414074
0.0657896628988285	-0.353535353535353
0.0707070707070707	-0.35425721170388
0.0909090909090908	-0.356044949946251
0.111111111111111	-0.356741990398951
0.131313131313131	-0.356246442960932
0.151515151515152	-0.354478917391886
0.157874256259475	-0.353535353535353
0.171717171717172	-0.35104989188103
0.191919191919192	-0.345920667791651
0.212121212121212	-0.339178483968397
0.226253673093764	-0.333333333333333
0.232323232323232	-0.330418293387178
0.252525252525253	-0.318949702489837
0.261292138717921	-0.313131313131313
0.272727272727273	-0.30444256442952
0.285886225277427	-0.292929292929293
0.292929292929293	-0.285886225277427
0.30444256442952	-0.272727272727273
0.313131313131313	-0.261292138717921
0.318949702489837	-0.252525252525252
0.330418293387178	-0.232323232323232
0.333333333333333	-0.226253673093764
0.339178483968397	-0.212121212121212
0.34592066779165	-0.191919191919192
0.35104989188103	-0.171717171717172
0.353535353535354	-0.157874256259471
0.354478917391885	-0.151515151515151
0.356246442960932	-0.131313131313131
0.356741990398951	-0.111111111111111
0.356044949946251	-0.0909090909090909
0.35425721170388	-0.0707070707070707
0.353535353535354	-0.0657896628988263
0.351039704414074	-0.0505050505050505
0.346558294549574	-0.0303030303030303
0.34116479968759	-0.0101010101010101
0.335138448916765	0.0101010101010102
0.333333333333333	0.0151985516375523
0.327347826811906	0.0303030303030303
0.318692290308596	0.0505050505050506
0.333333333333333	0.0505050782900493
0.333333361118332	0.0505050505050506
0.353535353535354	0.0303030826948283
0.353535405927152	0.0303030303030303
0.373737373737374	0.0101010907409926
0.373737454377356	0.0101010101010102
0.393939393939394	-0.0101008974236395
0.393939506616764	-0.0101010101010101
0.414141414141414	-0.0303028816256441
0.4141415628188	-0.0303030303030303
0.434343434343434	-0.0505048616625698
0.434343623185915	-0.0505050505050505
0.454545454545455	-0.0707068372987168
0.454545687953809	-0.0707070707070707
0.45454565377449	-0.0909090909090909
0.474747474747475	-0.111110867230886
0.4747477186277	-0.111111111111111
0.494949494949495	-0.131312838491897
0.494949787770729	-0.131313131313131
0.515151515151515	-0.151514805174164
0.515151861492503	-0.151515151515151
0.535353535353535	-0.171716766943334
0.535353940127373	-0.171717171717172
0.555555555555556	-0.191918723411167
0.555556024063581	-0.191919191919192
0.555555978134399	-0.212121212121212
0.575757575757576	-0.232322746670507
0.575758061410302	-0.232323232323232
0.595959595959596	-0.252524698410568
0.595960150074281	-0.252525252525252
0.616161616161616	-0.272726644275978
0.616162244612911	-0.272727272727273
0.636363636363636	-0.292928583695835
0.636364345597094	-0.292929292929293
0.636364289686388	-0.313131313131313
0.656565656565657	-0.333332599923656
0.656566389975334	-0.333333333333333
0.676767676767677	-0.353534533247834
0.676768497055196	-0.353535353535353
0.676768443874628	-0.373737373737374
0.696969696969697	-0.393938539883141
0.69697055102595	-0.393939393939394
0.717171717171717	-0.414140465792493
0.717172665520638	-0.414141414141414
0.737373737373737	-0.434342383486857
0.737374788230314	-0.434343434343434
0.737374729899481	-0.454545454545455
0.757575757575758	-0.474746378837865
0.757576853485368	-0.474747474747475
0.757576804239246	-0.494949494949495
0.777777777777778	-0.515150363112045
0.777778929817248	-0.515151515151515
0.797979797979798	-0.535352268621482
0.797981064711851	-0.535353535353535
0.797981017177191	-0.555555555555556
0.818181818181818	-0.575756238497032
0.818183155442362	-0.575757575757576
0.818183116047827	-0.595959595959596
0.838383838383838	-0.616160195540023
0.838385259005432	-0.616161616161616
0.838385227415341	-0.636363636363636
0.858585858585859	-0.656564138613907
0.858587376537609	-0.656565656565657
0.85858735281161	-0.676767676767677
0.878787878787879	-0.696968065928446
0.87878950982913	-0.696969696969697
0.878789494428355	-0.717171717171717
0.878789490446373	-0.737373737373737
0.878789496958974	-0.757575757575758
0.898989898989899	-0.777776015766581


==> rateDiffVsRhoaebeNeg-30.tsv <==
x	y
0.420289855072464	-0.705686816766617
0.434203256995641	-0.710144927536232
0.420289855072464	-0.71014496566153
0.420289816947166	-0.710144927536232
0.420289855072464	-0.705686816766617


==> rateDiffVsRhoaebeNeg-31.tsv <==
x	y
-0.420289855072464	0.710144965661529
-0.420289816947166	0.710144927536232
-0.420289855072464	0.705686816766617
-0.43420325699564	0.710144927536232
-0.420289855072464	0.710144965661529


==> rateDiffVsRhoaebeNeg-32.tsv <==
x	y
0.710144927536232	-0.420289816947166
0.710144965661529	-0.420289855072464
0.710144927536232	-0.43420325699564
0.705686816766617	-0.420289855072464
0.710144927536232	-0.420289816947166


==> rateDiffVsRhoaebeNeg-33.tsv <==
x	y
0.316455696202532	0.0632911466175383
0.316455703579564	0.0632911392405062
0.316455696202532	0.0556282288658059
0.31279671281859	0.0632911392405062
0.316455696202532	0.0632911466175383


==> rateDiffVsRhoaebeNeg-34.tsv <==
x	y
-0.316455696202532	-0.0556282288658061
-0.31279671281859	-0.0632911392405063
-0.316455696202532	-0.0632911466175384
-0.316455703579564	-0.0632911392405063
-0.316455696202532	-0.0556282288658061


==> rateDiffVsRhoaebeNeg-35.tsv <==
x	y
-0.0632911392405063	-0.31279671281859
-0.0556282288658061	-0.316455696202532
-0.0632911392405063	-0.316455703579564
-0.0632911466175384	-0.316455696202532
-0.0632911392405063	-0.31279671281859


==> rateDiffVsRhoaebeNeg-36.tsv <==
x	y
0.240506329113924	-0.593145180234376
0.244622948885003	-0.59493670886076
0.240506329113924	-0.594936721430508
0.240506316544175	-0.59493670886076
0.240506329113924	-0.593145180234376


==> rateDiffVsRhoaebeNeg-37.tsv <==
x	y
-0.59493670886076	0.244622948885003
-0.593145180234376	0.240506329113924
-0.59493670886076	0.240506316544175
-0.594936721430508	0.240506329113924
-0.59493670886076	0.244622948885003


==> rateDiffVsRhoaebeNeg-38.tsv <==
x	y
0.59493670886076	-0.240506316544175
0.594936721430508	-0.240506329113924
0.59493670886076	-0.244622948885003
0.593145180234376	-0.240506329113924
0.59493670886076	-0.240506316544175


==> rateDiffVsRhoaebeNeg-39.tsv <==
x	y
-0.240506329113924	0.594936721430508
-0.240506316544175	0.59493670886076
-0.240506329113924	0.593145180234376
-0.244622948885003	0.59493670886076
-0.240506329113924	0.594936721430508


==> rateDiffVsRhoaebeNeg-4.tsv <==
x	y
-0.898989898989899	0.838385399588151
-0.878789397270863	0.858585858585859
-0.878789469116284	0.878787878787879
-0.878787878787879	0.878789469116285
-0.858585858585859	0.878789397270863
-0.838385399588151	0.898989898989899
-0.838383838383838	0.898991460194211
-0.818181818181818	0.898991420810758
-0.797979797979798	0.898991392788424
-0.777777777777778	0.898991375867582
-0.777776300900095	0.898989898989899
-0.757575757575758	0.87878921182343
-0.737373737373737	0.878789205310738
-0.717171717171717	0.878789209292776
-0.696969696969697	0.878789224693768
-0.696968351063808	0.878787878787879
-0.676767676767677	0.858587067674317
-0.656565656565657	0.85858709140065
-0.656564423750865	0.858585858585859
-0.636363636363636	0.838384942276563
-0.616161616161616	0.8383849738671
-0.616160480678355	0.838383838383838
-0.595959595959596	0.818182830907763
-0.575757575757576	0.818182870302854
-0.57575652363654	0.818181818181818
-0.555555555555556	0.797980732036016
-0.535353535353535	0.797980779571347
-0.535352553761987	0.797979797979798
-0.515151515151515	0.777778644675125
-0.515150648254168	0.777777777777778
-0.494949494949495	0.757576519095636
-0.474747474747475	0.757576568342452
-0.47474666398078	0.757575757575758
-0.454545454545455	0.737374444755106
-0.434343434343434	0.737374503086763
-0.434342668630409	0.737373737373737
-0.414141414141414	0.71717238037564
-0.414140750937492	0.717171717171717
-0.393939393939394	0.696970265879621
-0.39393882502947	0.696969696969697
-0.373737373737374	0.676768158727072
-0.353535353535353	0.67676821190839
-0.35353481839464	0.676767676767677
-0.333333333333333	0.656566104827302
-0.333332885071688	0.656565656565657
-0.313131313131313	0.636364004537226
-0.292929292929293	0.636364060448721
-0.292928868844209	0.636363636363636
-0.272727272727273	0.616161959463397
-0.272726929425491	0.616161616161616
-0.252525252525252	0.595959864923718
-0.252524983561131	0.595959595959596
-0.232323232323232	0.575757776258772
-0.232323031822036	0.575757575757576
-0.212121212121212	0.55555569298198
-0.191919191919192	0.555555738911809
-0.191919008562938	0.555555555555556
-0.171717171717172	0.535353654974702
-0.171717052096005	0.535353535353535
-0.151515151515151	0.515151576339007
-0.15151509032766	0.515151515151515
-0.151515151515151	0.500531776179338
-0.171717171717172	0.50783661274611
-0.191919191919192	0.514984949637837
-0.192486844697998	0.515151515151515
-0.212121212121212	0.520384514942809
-0.232323232323232	0.525384171007563
-0.252525252525252	0.529782258340719
-0.272727272727273	0.533383876075323
-0.288115667670266	0.535353535353535
-0.292929292929293	0.535918397747471
-0.313131313131313	0.537233854034409
-0.333333333333333	0.537516287517359
-0.353535353535353	0.536625626256566
-0.365529641795955	0.535353535353535
-0.373737373737374	0.534286276356595
-0.393939393939394	0.530117489703104
-0.414141414141414	0.524145382127113
-0.434343434343434	0.516156178102304
-0.436408386816966	0.515151515151515
-0.454545454545455	0.504716823296441
-0.468321318297368	0.494949494949495
-0.474747474747475	0.489568209404748
-0.489568209404748	0.474747474747475
-0.494949494949495	0.468321318297368
-0.504716823296441	0.454545454545455
-0.515151515151515	0.436408386816965
-0.516156178102304	0.434343434343434
-0.524145382127114	0.414141414141414
-0.530117489703104	0.393939393939394
-0.534286276356595	0.373737373737374
-0.535353535353535	0.365529641795953
-0.536625626256566	0.353535353535354
-0.537516287517359	0.333333333333333
-0.53723385403441	0.313131313131313
-0.535918397747471	0.292929292929293
-0.535353535353535	0.288115667670266
-0.533383876075323	0.272727272727273
-0.529782258340719	0.252525252525253
-0.525384171007563	0.232323232323232
-0.520384514942809	0.212121212121212
-0.515151515151515	0.192486844697997
-0.514984949637837	0.191919191919192
-0.50783661274611	0.171717171717172
-0.500531776179337	0.151515151515152
-0.515151515151515	0.15151509032766
-0.515151576339007	0.151515151515152
-0.535353535353535	0.171717052096005
-0.535353654974702	0.171717171717172
-0.555555555555556	0.191919008562938
-0.555555738911809	0.191919191919192
-0.55555569298198	0.212121212121212
-0.575757575757576	0.232323031822036
-0.575757776258772	0.232323232323232
-0.595959595959596	0.252524983561131
-0.595959864923718	0.252525252525253
-0.616161616161616	0.272726929425492
-0.616161959463397	0.272727272727273
-0.636363636363636	0.292928868844209
-0.63636406044872	0.292929292929293
-0.636364004537225	0.313131313131313
-0.656565656565657	0.333332885071688
-0.656566104827302	0.333333333333333
-0.676767676767677	0.35353481839464
-0.67676821190839	0.353535353535354
-0.676768158727072	0.373737373737374
-0.696969696969697	0.39393882502947
-0.696970265879621	0.393939393939394
-0.717171717171717	0.414140750937491
-0.71717238037564	0.414141414141414
-0.737373737373737	0.434342668630409
-0.737374503086763	0.434343434343434
-0.737374444755106	0.454545454545455
-0.757575757575758	0.47474666398078
-0.757576568342452	0.474747474747475
-0.757576519095635	0.494949494949495
-0.777777777777778	0.515150648254168
-0.777778644675125	0.515151515151515
-0.797979797979798	0.535352553761986
-0.797980779571347	0.535353535353535
-0.797980732036016	0.555555555555556
-0.818181818181818	0.57575652363654
-0.818182870302853	0.575757575757576
-0.818182830907763	0.595959595959596
-0.838383838383838	0.616160480678355
-0.8383849738671	0.616161616161616
-0.838384942276563	0.636363636363636
-0.858585858585859	0.656564423750865
-0.85858709140065	0.656565656565657
-0.858587067674317	0.676767676767677
-0.878787878787879	0.696968351063808
-0.878789224693768	0.696969696969697
-0.878789209292776	0.717171717171717
-0.878789205310738	0.737373737373737
-0.87878921182343	0.757575757575758
-0.898989898989899	0.777776300900094
-0.898991375867582	0.777777777777778
-0.898991392788424	0.797979797979798
-0.898991420810758	0.818181818181818
-0.898991460194211	0.838383838383838
-0.898989898989899	0.838385399588151


==> rateDiffVsRhoaebeNeg-40.tsv <==
x	y
-0.50561797752809	0.775280916114599
-0.505617960289895	0.775280898876404
-0.50561797752809	0.773123689799902
-0.5125963923341	0.775280898876404
-0.50561797752809	0.775280916114599


==> rateDiffVsRhoaebeNeg-41.tsv <==
x	y
0.775280898876404	-0.505617960289895
0.775280916114599	-0.50561797752809
0.775280898876404	-0.5125963923341
0.773123689799902	-0.50561797752809
0.775280898876404	-0.505617960289895


==> rateDiffVsRhoaebeNeg-42.tsv <==
x	y
-0.775280898876405	0.512596392334099
-0.773123689799902	0.50561797752809
-0.775280898876405	0.505617960289895
-0.775280916114599	0.50561797752809
-0.775280898876405	0.512596392334099


==> rateDiffVsRhoaebeNeg-43.tsv <==
x	y
0.50561797752809	-0.773123689799902
0.512596392334099	-0.775280898876405
0.50561797752809	-0.775280916114599
0.505617960289895	-0.775280898876405
0.50561797752809	-0.773123689799902


==> rateDiffVsRhoaebeNeg-5.tsv <==
x	y
0.898989898989899	-0.777776300900095
0.898991375867582	-0.777777777777778
0.898991392788424	-0.797979797979798
0.898991420810758	-0.818181818181818
0.898991460194211	-0.838383838383838
0.898989898989899	-0.838385399588151
0.878789397270863	-0.858585858585859
0.878789469116285	-0.878787878787879
0.878787878787879	-0.878789469116284
0.858585858585859	-0.878789397270863
0.838385399588151	-0.898989898989899
0.838383838383838	-0.898991460194211
0.818181818181818	-0.898991420810758
0.797979797979798	-0.898991392788424
0.777777777777778	-0.898991375867582
0.777776300900094	-0.898989898989899
0.757575757575758	-0.87878921182343
0.737373737373737	-0.878789205310738
0.717171717171717	-0.878789209292776
0.696969696969697	-0.878789224693768
0.696968351063808	-0.878787878787879
0.676767676767677	-0.858587067674317
0.656565656565657	-0.85858709140065
0.656564423750865	-0.858585858585859
0.636363636363636	-0.838384942276563
0.616161616161616	-0.8383849738671
0.616160480678355	-0.838383838383838
0.595959595959596	-0.818182830907763
0.575757575757576	-0.818182870302853
0.57575652363654	-0.818181818181818
0.555555555555556	-0.797980732036016
0.535353535353535	-0.797980779571347
0.535352553761986	-0.797979797979798
0.515151515151515	-0.777778644675125
0.515150648254168	-0.777777777777778
0.494949494949495	-0.757576519095635
0.474747474747475	-0.757576568342452
0.47474666398078	-0.757575757575758
0.454545454545455	-0.737374444755106
0.434343434343434	-0.737374503086763
0.434342668630409	-0.737373737373737
0.414141414141414	-0.71717238037564
0.414140750937491	-0.717171717171717
0.393939393939394	-0.696970265879621
0.39393882502947	-0.696969696969697
0.373737373737374	-0.676768158727072
0.353535353535354	-0.67676821190839
0.35353481839464	-0.676767676767677
0.333333333333333	-0.656566104827302
0.333332885071688	-0.656565656565657
0.313131313131313	-0.636364004537225
0.292929292929293	-0.63636406044872
0.292928868844209	-0.636363636363636
0.272727272727273	-0.616161959463397
0.272726929425492	-0.616161616161616
0.252525252525253	-0.595959864923718
0.252524983561131	-0.595959595959596
0.232323232323232	-0.575757776258772
0.232323031822036	-0.575757575757576
0.212121212121212	-0.55555569298198
0.191919191919192	-0.555555738911809
0.191919008562938	-0.555555555555556
0.171717171717172	-0.535353654974702
0.171717052096005	-0.535353535353535
0.151515151515152	-0.515151576339007
0.15151509032766	-0.515151515151515
0.151515151515152	-0.500531776179337
0.171717171717172	-0.50783661274611
0.191919191919192	-0.514984949637837
0.192486844697997	-0.515151515151515
0.212121212121212	-0.520384514942809
0.232323232323232	-0.525384171007563
0.252525252525253	-0.529782258340719
0.272727272727273	-0.533383876075323
0.288115667670266	-0.535353535353535
0.292929292929293	-0.535918397747471
0.313131313131313	-0.53723385403441
0.333333333333333	-0.537516287517359
0.353535353535354	-0.536625626256566
0.365529641795953	-0.535353535353535
0.373737373737374	-0.534286276356595
0.393939393939394	-0.530117489703104
0.414141414141414	-0.524145382127114
0.434343434343434	-0.516156178102304
0.436408386816965	-0.515151515151515
0.454545454545455	-0.504716823296441
0.468321318297368	-0.494949494949495
0.474747474747475	-0.489568209404748
0.489568209404748	-0.474747474747475
0.494949494949495	-0.468321318297368
0.504716823296441	-0.454545454545455
0.515151515151515	-0.436408386816966
0.516156178102304	-0.434343434343434
0.524145382127113	-0.414141414141414
0.530117489703104	-0.393939393939394
0.534286276356595	-0.373737373737374
0.535353535353535	-0.365529641795955
0.536625626256566	-0.353535353535353
0.537516287517359	-0.333333333333333
0.537233854034409	-0.313131313131313
0.535918397747471	-0.292929292929293
0.535353535353535	-0.288115667670266
0.533383876075323	-0.272727272727273
0.529782258340719	-0.252525252525252
0.525384171007563	-0.232323232323232
0.520384514942809	-0.212121212121212
0.515151515151515	-0.192486844697998
0.514984949637837	-0.191919191919192
0.50783661274611	-0.171717171717172
0.500531776179338	-0.151515151515151
0.515151515151515	-0.15151509032766
0.515151576339007	-0.151515151515151
0.535353535353535	-0.171717052096005
0.535353654974702	-0.171717171717172
0.555555555555556	-0.191919008562938
0.555555738911809	-0.191919191919192
0.55555569298198	-0.212121212121212
0.575757575757576	-0.232323031822036
0.575757776258772	-0.232323232323232
0.595959595959596	-0.252524983561131
0.595959864923718	-0.252525252525252
0.616161616161616	-0.272726929425491
0.616161959463397	-0.272727272727273
0.636363636363636	-0.292928868844209
0.636364060448721	-0.292929292929293
0.636364004537226	-0.313131313131313
0.656565656565657	-0.333332885071688
0.656566104827302	-0.333333333333333
0.676767676767677	-0.35353481839464
0.67676821190839	-0.353535353535353
0.676768158727072	-0.373737373737374
0.696969696969697	-0.39393882502947
0.696970265879621	-0.393939393939394
0.717171717171717	-0.414140750937492
0.71717238037564	-0.414141414141414
0.737373737373737	-0.434342668630409
0.737374503086763	-0.434343434343434
0.737374444755106	-0.454545454545455
0.757575757575758	-0.47474666398078
0.757576568342452	-0.474747474747475
0.757576519095636	-0.494949494949495
0.777777777777778	-0.515150648254168
0.777778644675125	-0.515151515151515
0.797979797979798	-0.535352553761987
0.797980779571347	-0.535353535353535
0.797980732036016	-0.555555555555556
0.818181818181818	-0.57575652363654
0.818182870302854	-0.575757575757576
0.818182830907763	-0.595959595959596
0.838383838383838	-0.616160480678355
0.8383849738671	-0.616161616161616
0.838384942276563	-0.636363636363636
0.858585858585859	-0.656564423750865
0.85858709140065	-0.656565656565657
0.858587067674317	-0.676767676767677
0.878787878787879	-0.696968351063808
0.878789224693768	-0.696969696969697
0.878789209292776	-0.717171717171717
0.878789205310738	-0.737373737373737
0.87878921182343	-0.757575757575758
0.898989898989899	-0.777776300900095


==> rateDiffVsRhoaebeNeg-6.tsv <==
x	y
-0.898989898989899	0.838385114455828
-0.878789112137937	0.858585858585859
-0.878789183984373	0.878787878787879
-0.878787878787879	0.878789183984373
-0.858585858585859	0.878789112137937
-0.838385114455828	0.898989898989899
-0.838383838383838	0.898991175061888
-0.818181818181818	0.898991135677879
-0.797979797979798	0.89899110765515
-0.777777777777778	0.898991090734069
-0.777776586033608	0.898989898989899
-0.757575757575758	0.878788926687887
-0.737373737373737	0.878788920175103
-0.717171717171717	0.878788924157197
-0.696969696969697	0.878788939558407
-0.696968636199169	0.878787878787879
-0.676767676767677	0.858586782537024
-0.656565656565657	0.858586806263692
-0.656564708887823	0.858585858585859
-0.636363636363636	0.838384657137786
-0.616161616161616	0.838384688728768
-0.616160765816687	0.838383838383838
-0.595959595959596	0.818182545767698
-0.575757575757576	0.818182585163345
-0.575756808776049	0.818181818181818
-0.555555555555556	0.797980446894841
-0.535353535353535	0.797980494430843
-0.535352838902491	0.797979797979798
-0.515151515151515	0.777778359533002
-0.515150933396291	0.777777777777778
-0.494949494949495	0.757576233952025
-0.474747474747475	0.757576283199537
-0.474746949123695	0.757575757575758
-0.454545454545455	0.737374159610732
-0.434343434343434	0.737374217943212
-0.43434295377396	0.737373737373737
-0.414141414141414	0.717172095230642
-0.41414103608249	0.717171717171717
-0.393939393939394	0.696969980733292
-0.393939110175799	0.696969696969697
-0.373737373737374	0.676767873579515
-0.353535353535353	0.676767926761584
-0.353535103541446	0.676767676767677
-0.333333333333333	0.65656581967927
-0.33333317021972	0.656565656565657
-0.313131313131313	0.636363719388063
-0.292929292929293	0.636363775300347
-0.292929153992582	0.636363636363636
-0.272727272727273	0.616161674313884
-0.272727214575005	0.616161616161616
-0.272727272727273	0.606152841717079
-0.292929292929293	0.614318850325335
-0.298056064561417	0.616161616161616
-0.313131313131313	0.621082175732917
-0.333333333333333	0.627401357612036
-0.353535353535353	0.633417319242469
-0.364971435905272	0.636363636363636
-0.373737373737374	0.638427855961448
-0.393939393939394	0.642375392271936
-0.414141414141414	0.645629787364268
-0.434343434343434	0.648001793268635
-0.454545454545455	0.649315068342972
-0.474747474747475	0.649397453727584
-0.494949494949495	0.648071491225894
-0.515151515151515	0.645143209002037
-0.535353535353535	0.640387766319417
-0.547508200118716	0.636363636363636
-0.555555555555556	0.633135838678917
-0.575757575757576	0.622538958354109
-0.585300726236311	0.616161616161616
-0.595959595959596	0.607530155778828
-0.607530155778828	0.595959595959596
-0.616161616161616	0.585300726236311
-0.622538958354109	0.575757575757576
-0.633135838678918	0.555555555555556
-0.636363636363636	0.547508200118718
-0.640387766319417	0.535353535353535
-0.645143209002037	0.515151515151515
-0.648071491225894	0.494949494949495
-0.649397453727584	0.474747474747475
-0.649315068342972	0.454545454545455
-0.648001793268635	0.434343434343434
-0.645629787364268	0.414141414141414
-0.642375392271936	0.393939393939394
-0.638427855961448	0.373737373737374
-0.636363636363636	0.36497143590527
-0.633417319242469	0.353535353535354
-0.627401357612036	0.333333333333333
-0.621082175732917	0.313131313131313
-0.616161616161616	0.298056064561416
-0.614318850325335	0.292929292929293
-0.606152841717078	0.272727272727273
-0.616161616161616	0.272727214575005
-0.616161674313884	0.272727272727273
-0.636363636363636	0.292929153992582
-0.636363775300347	0.292929292929293
-0.636363719388063	0.313131313131313
-0.656565656565657	0.33333317021972
-0.65656581967927	0.333333333333333
-0.676767676767677	0.353535103541446
-0.676767926761584	0.353535353535354
-0.676767873579515	0.373737373737374
-0.696969696969697	0.393939110175799
-0.696969980733292	0.393939393939394
-0.717171717171717	0.41414103608249
-0.717172095230641	0.414141414141414
-0.737373737373737	0.43434295377396
-0.737374217943212	0.434343434343434
-0.737374159610732	0.454545454545455
-0.757575757575758	0.474746949123695
-0.757576283199537	0.474747474747475
-0.757576233952025	0.494949494949495
-0.777777777777778	0.515150933396291
-0.777778359533002	0.515151515151515
-0.797979797979798	0.535352838902491
-0.797980494430843	0.535353535353535
-0.79798044689484	0.555555555555556
-0.818181818181818	0.575756808776049
-0.818182585163345	0.575757575757576
-0.818182545767698	0.595959595959596
-0.838383838383838	0.616160765816687
-0.838384688728768	0.616161616161616
-0.838384657137785	0.636363636363636
-0.858585858585859	0.656564708887823
-0.858586806263692	0.656565656565657
-0.858586782537024	0.676767676767677
-0.878787878787879	0.696968636199169
-0.878788939558407	0.696969696969697
-0.878788924157197	0.717171717171717
-0.878788920175103	0.737373737373737
-0.878788926687887	0.757575757575758
-0.898989898989899	0.777776586033608
-0.898991090734069	0.777777777777778
-0.89899110765515	0.797979797979798
-0.898991135677879	0.818181818181818
-0.898991175061889	0.838383838383838
-0.898989898989899	0.838385114455828


==> rateDiffVsRhoaebeNeg-7.tsv <==
x	y
0.898989898989899	-0.777776586033608
0.898991090734069	-0.777777777777778
0.89899110765515	-0.797979797979798
0.898991135677879	-0.818181818181818
0.898991175061888	-0.838383838383838
0.898989898989899	-0.838385114455828
0.878789112137937	-0.858585858585859
0.878789183984373	-0.878787878787879
0.878787878787879	-0.878789183984373
0.858585858585859	-0.878789112137937
0.838385114455828	-0.898989898989899
0.838383838383838	-0.898991175061889
0.818181818181818	-0.898991135677879
0.797979797979798	-0.89899110765515
0.777777777777778	-0.898991090734069
0.777776586033608	-0.898989898989899
0.757575757575758	-0.878788926687887
0.737373737373737	-0.878788920175103
0.717171717171717	-0.878788924157197
0.696969696969697	-0.878788939558407
0.696968636199169	-0.878787878787879
0.676767676767677	-0.858586782537024
0.656565656565657	-0.858586806263692
0.656564708887823	-0.858585858585859
0.636363636363636	-0.838384657137785
0.616161616161616	-0.838384688728768
0.616160765816687	-0.838383838383838
0.595959595959596	-0.818182545767698
0.575757575757576	-0.818182585163345
0.575756808776049	-0.818181818181818
0.555555555555556	-0.79798044689484
0.535353535353535	-0.797980494430843
0.535352838902491	-0.797979797979798
0.515151515151515	-0.777778359533002
0.515150933396291	-0.777777777777778
0.494949494949495	-0.757576233952025
0.474747474747475	-0.757576283199537
0.474746949123695	-0.757575757575758
0.454545454545455	-0.737374159610732
0.434343434343434	-0.737374217943212
0.43434295377396	-0.737373737373737
0.414141414141414	-0.717172095230641
0.41414103608249	-0.717171717171717
0.393939393939394	-0.696969980733292
0.393939110175799	-0.696969696969697
0.373737373737374	-0.676767873579515
0.353535353535354	-0.676767926761584
0.353535103541446	-0.676767676767677
0.333333333333333	-0.65656581967927
0.33333317021972	-0.656565656565657
0.313131313131313	-0.636363719388063
0.292929292929293	-0.636363775300347
0.292929153992582	-0.636363636363636
0.272727272727273	-0.616161674313884
0.272727214575005	-0.616161616161616
0.272727272727273	-0.606152841717078
0.292929292929293	-0.614318850325335
0.298056064561416	-0.616161616161616
0.313131313131313	-0.621082175732917
0.333333333333333	-0.627401357612036
0.353535353535354	-0.633417319242469
0.36497143590527	-0.636363636363636
0.373737373737374	-0.638427855961448
0.393939393939394	-0.642375392271936
0.414141414141414	-0.645629787364268
0.434343434343434	-0.648001793268635
0.454545454545455	-0.649315068342972
0.474747474747475	-0.649397453727584
0.494949494949495	-0.648071491225894
0.515151515151515	-0.645143209002037
0.535353535353535	-0.640387766319417
0.547508200118718	-0.636363636363636
0.555555555555556	-0.633135838678918
0.575757575757576	-0.622538958354109
0.585300726236311	-0.616161616161616
0.595959595959596	-0.607530155778828
0.607530155778828	-0.595959595959596
0.616161616161616	-0.585300726236311
0.622538958354109	-0.575757575757576
0.633135838678917	-0.555555555555556
0.636363636363636	-0.547508200118716
0.640387766319417	-0.535353535353535
0.645143209002037	-0.515151515151515
0.648071491225894	-0.494949494949495
0.649397453727584	-0.474747474747475
0.649315068342972	-0.454545454545455
0.648001793268635	-0.434343434343434
0.645629787364268	-0.414141414141414
0.642375392271936	-0.393939393939394
0.638427855961448	-0.373737373737374
0.636363636363636	-0.364971435905272
0.633417319242469	-0.353535353535353
0.627401357612036	-0.333333333333333
0.621082175732917	-0.313131313131313
0.616161616161616	-0.298056064561417
0.614318850325335	-0.292929292929293
0.606152841717079	-0.272727272727273
0.616161616161616	-0.272727214575005
0.616161674313884	-0.272727272727273
0.636363636363636	-0.292929153992582
0.636363775300347	-0.292929292929293
0.636363719388063	-0.313131313131313
0.656565656565657	-0.33333317021972
0.65656581967927	-0.333333333333333
0.676767676767677	-0.353535103541446
0.676767926761584	-0.353535353535353
0.676767873579515	-0.373737373737374
0.696969696969697	-0.393939110175799
0.696969980733292	-0.393939393939394
0.717171717171717	-0.41414103608249
0.717172095230642	-0.414141414141414
0.737373737373737	-0.43434295377396
0.737374217943212	-0.434343434343434
0.737374159610732	-0.454545454545455
0.757575757575758	-0.474746949123695
0.757576283199537	-0.474747474747475
0.757576233952025	-0.494949494949495
0.777777777777778	-0.515150933396291
0.777778359533002	-0.515151515151515
0.797979797979798	-0.535352838902491
0.797980494430843	-0.535353535353535
0.797980446894841	-0.555555555555556
0.818181818181818	-0.575756808776049
0.818182585163345	-0.575757575757576
0.818182545767698	-0.595959595959596
0.838383838383838	-0.616160765816687
0.838384688728768	-0.616161616161616
0.838384657137786	-0.636363636363636
0.858585858585859	-0.656564708887823
0.858586806263692	-0.656565656565657
0.858586782537024	-0.676767676767677
0.878787878787879	-0.696968636199169
0.878788939558407	-0.696969696969697
0.878788924157197	-0.717171717171717
0.878788920175103	-0.737373737373737
0.878788926687887	-0.757575757575758
0.898989898989899	-0.777776586033608


==> rateDiffVsRhoaebeNeg-8.tsv <==
x	y
0.898989898989899	-0.777776871167121
0.898990805600556	-0.777777777777778
0.898990822521875	-0.797979797979798
0.898990850545	-0.818181818181818
0.898990889929566	-0.838383838383838
0.898989898989899	-0.838384829323505
0.878788827005011	-0.858585858585859
0.878788898852461	-0.878787878787879
0.878787878787879	-0.878788898852461
0.858585858585859	-0.878788827005011
0.838384829323505	-0.898989898989899
0.838383838383838	-0.898990889929566
0.818181818181818	-0.898990850545
0.797979797979798	-0.898990822521876
0.777777777777778	-0.898990805600556
0.777776871167121	-0.898989898989899
0.757575757575758	-0.878788641552343
0.737373737373737	-0.878788635039467
0.717171717171717	-0.878788639021618
0.696969696969697	-0.878788654423045
0.696968921334531	-0.878787878787879
0.676767676767677	-0.858586497399731
0.656565656565657	-0.858586521126734
0.656564994024781	-0.858585858585859
0.636363636363636	-0.838384371999008
0.616161616161616	-0.838384403590436
0.616161050955019	-0.838383838383838
0.595959595959596	-0.818182260627633
0.575757575757576	-0.818182300023836
0.575757093915558	-0.818181818181818
0.555555555555556	-0.797980161753665
0.535353535353535	-0.797980209290339
0.535353124042995	-0.797979797979798
0.515151515151515	-0.777778074390879
0.515151218538414	-0.777777777777778
0.494949494949495	-0.757575948808415
0.474747474747475	-0.757575998056622
0.474747234266611	-0.757575757575758
0.454545454545455	-0.737373874466357
0.434343434343434	-0.73737393279966
0.434343238917511	-0.737373737373737
0.414141414141414	-0.717171810085643
0.414141321227488	-0.717171717171717
0.414141414141414	-0.703667929089712
0.434343434343434	-0.710166159281481
0.454545454545455	-0.716353840154944
0.457766424343816	-0.717171717171717
0.474747474747475	-0.721105992442648
0.494949494949495	-0.725191677483987
0.515151515151515	-0.728550115298917
0.535353535353535	-0.730974818504956
0.555555555555556	-0.73226555946342
0.575757575757576	-0.732218419348776
0.595959595959596	-0.730613920926928
0.616161616161616	-0.727201643609826
0.636363636363636	-0.721678774376089
0.648047122211509	-0.717171717171717
0.656565656565657	-0.713131116266559
0.676767676767677	-0.700414509489026
0.681067402396391	-0.696969696969697
0.696969696969697	-0.681067402396391
0.700414509489026	-0.676767676767677
0.713131116266559	-0.656565656565657
0.717171717171717	-0.64804712221151
0.721678774376089	-0.636363636363636
0.727201643609826	-0.616161616161616
0.730613920926928	-0.595959595959596
0.732218419348777	-0.575757575757576
0.73226555946342	-0.555555555555556
0.730974818504956	-0.535353535353535
0.728550115298917	-0.515151515151515
0.725191677483987	-0.494949494949495
0.721105992442648	-0.474747474747475
0.717171717171717	-0.457766424343816
0.716353840154944	-0.454545454545455
0.710166159281481	-0.434343434343434
0.703667929089712	-0.414141414141414
0.717171717171717	-0.414141321227488
0.717171810085643	-0.414141414141414
0.737373737373737	-0.434343238917511
0.737373932799661	-0.434343434343434
0.737373874466357	-0.454545454545455
0.757575757575758	-0.474747234266611
0.757575998056622	-0.474747474747475
0.757575948808415	-0.494949494949495
0.777777777777778	-0.515151218538414
0.777778074390879	-0.515151515151515
0.797979797979798	-0.535353124042995
0.797980209290339	-0.535353535353535
0.797980161753665	-0.555555555555556
0.818181818181818	-0.575757093915558
0.818182300023836	-0.575757575757576
0.818182260627633	-0.595959595959596
0.838383838383838	-0.616161050955019
0.838384403590436	-0.616161616161616
0.838384371999008	-0.636363636363636
0.858585858585859	-0.656564994024781
0.858586521126734	-0.656565656565657
0.858586497399731	-0.676767676767677
0.878787878787879	-0.696968921334531
0.878788654423045	-0.696969696969697
0.878788639021618	-0.717171717171717
0.878788635039467	-0.737373737373737
0.878788641552343	-0.757575757575758
0.898989898989899	-0.777776871167121


==> rateDiffVsRhoaebeNeg-9.tsv <==
x	y
-0.898989898989899	0.838384829323505
-0.878788827005011	0.858585858585859
-0.878788898852461	0.878787878787879
-0.878787878787879	0.878788898852461
-0.858585858585859	0.878788827005011
-0.838384829323505	0.898989898989899
-0.838383838383838	0.898990889929566
-0.818181818181818	0.898990850545
-0.797979797979798	0.898990822521875
-0.777777777777778	0.898990805600556
-0.777776871167121	0.898989898989899
-0.757575757575758	0.878788641552343
-0.737373737373737	0.878788635039467
-0.717171717171717	0.878788639021618
-0.696969696969697	0.878788654423045
-0.696968921334531	0.878787878787879
-0.676767676767677	0.858586497399731
-0.656565656565657	0.858586521126734
-0.656564994024781	0.858585858585859
-0.636363636363636	0.838384371999008
-0.616161616161616	0.838384403590436
-0.616161050955019	0.838383838383838
-0.595959595959596	0.818182260627633
-0.575757575757576	0.818182300023836
-0.575757093915558	0.818181818181818
-0.555555555555556	0.797980161753665
-0.535353535353535	0.797980209290339
-0.535353124042995	0.797979797979798
-0.515151515151515	0.777778074390879
-0.515151218538414	0.777777777777778
-0.494949494949495	0.757575948808415
-0.474747474747475	0.757575998056622
-0.474747234266611	0.757575757575758
-0.454545454545455	0.737373874466357
-0.434343434343434	0.737373932799661
-0.434343238917511	0.737373737373737
-0.414141414141414	0.717171810085643
-0.414141321227488	0.717171717171717
-0.414141414141414	0.703667929089712
-0.434343434343434	0.710166159281481
-0.454545454545455	0.716353840154944
-0.457766424343816	0.717171717171717
-0.474747474747475	0.721105992442648
-0.494949494949495	0.725191677483987
-0.515151515151515	0.728550115298917
-0.535353535353535	0.730974818504956
-0.555555555555556	0.73226555946342
-0.575757575757576	0.732218419348777
-0.595959595959596	0.730613920926928
-0.616161616161616	0.727201643609826
-0.636363636363636	0.721678774376089
-0.64804712221151	0.717171717171717
-0.656565656565657	0.713131116266559
-0.676767676767677	0.700414509489026
-0.681067402396391	0.696969696969697
-0.696969696969697	0.681067402396391
-0.700414509489026	0.676767676767677
-0.713131116266559	0.656565656565657
-0.717171717171717	0.648047122211509
-0.721678774376089	0.636363636363636
-0.727201643609826	0.616161616161616
-0.730613920926928	0.595959595959596
-0.732218419348776	0.575757575757576
-0.73226555946342	0.555555555555556
-0.730974818504956	0.535353535353535
-0.728550115298917	0.515151515151515
-0.725191677483987	0.494949494949495
-0.721105992442648	0.474747474747475
-0.717171717171717	0.457766424343816
-0.716353840154944	0.454545454545455
-0.710166159281481	0.434343434343434
-0.703667929089712	0.414141414141414
-0.717171717171717	0.414141321227488
-0.717171810085643	0.414141414141414
-0.737373737373737	0.434343238917511
-0.73737393279966	0.434343434343434
-0.737373874466357	0.454545454545455
-0.757575757575758	0.474747234266611
-0.757575998056622	0.474747474747475
-0.757575948808415	0.494949494949495
-0.777777777777778	0.515151218538414
-0.777778074390879	0.515151515151515
-0.797979797979798	0.535353124042995
-0.797980209290339	0.535353535353535
-0.797980161753665	0.555555555555556
-0.818181818181818	0.575757093915558
-0.818182300023836	0.575757575757576
-0.818182260627633	0.595959595959596
-0.838383838383838	0.616161050955019
-0.838384403590436	0.616161616161616
-0.838384371999008	0.636363636363636
-0.858585858585859	0.656564994024781
-0.858586521126734	0.656565656565657
-0.858586497399731	0.676767676767677
-0.878787878787879	0.696968921334531
-0.878788654423045	0.696969696969697
-0.878788639021618	0.717171717171717
-0.878788635039467	0.737373737373737
-0.878788641552343	0.757575757575758
-0.898989898989899	0.777776871167121
-0.898990805600556	0.777777777777778
-0.898990822521876	0.797979797979798
-0.898990850545	0.818181818181818
-0.898990889929566	0.838383838383838
-0.898989898989899	0.838384829323505


==> rateDiffVsRhoaebePos-1.tsv <==
x	y
-0.898989898989899	-0.777777397453475
-0.878788231413615	-0.757575757575758
-0.878788321775391	-0.737373737373737
-0.878788428212826	-0.717171717171717
-0.878788552324692	-0.696969696969697
-0.878787878787879	-0.696969023432884
-0.858586491451119	-0.676767676767677
-0.858586627642572	-0.656565656565657
-0.858585858585859	-0.656564887508943
-0.838384565060333	-0.636363636363636
-0.838384714495626	-0.616161616161616
-0.838383838383838	-0.616160740049828
-0.818182649823513	-0.595959595959596
-0.818182814114791	-0.575757575757576
-0.818181818181818	-0.575756579824603
-0.797980746952057	-0.555555555555556
-0.797980928256519	-0.535353535353535
-0.797979797979798	-0.535352405076814
-0.777778858146128	-0.515151515151515
-0.777777777777778	-0.515150434783165
-0.75757679345966	-0.494949494949495
-0.757576985717708	-0.474747474747475
-0.757575757575758	-0.474746246605525
-0.737374917808638	-0.454545454545455
-0.737375132799649	-0.434343434343434
-0.737373737373737	-0.434342038917523
-0.717173061071984	-0.414141414141414
-0.717171717171717	-0.414140070241147
-0.69697099458952	-0.393939393939394
-0.696969696969697	-0.393938096319571
-0.676768932658658	-0.373737373737374
-0.676769156723507	-0.353535353535353
-0.676767676767677	-0.353533873579523
-0.656567091071653	-0.333333333333333
-0.656565656565657	-0.333331898827337
-0.636365029774731	-0.313131313131313
-0.636365276491958	-0.292929292929293
-0.636363636363636	-0.292927652800971
-0.616163211176373	-0.272727272727273
-0.616161616161616	-0.272725677712516
-0.595961150143816	-0.252525252525252
-0.595959595959596	-0.252523698341032
-0.575759092919778	-0.232323232323232
-0.575757575757576	-0.23232171516103
-0.555557039104696	-0.212121212121212
-0.555557299599809	-0.191919191919192
-0.555555555555556	-0.191917447874939
-0.535355242386503	-0.171717171717172
-0.535353535353535	-0.171715464684204
-0.515153188669054	-0.151515151515151
-0.515151515151515	-0.151513477997613
-0.494951138121471	-0.131313131313131
-0.494949494949495	-0.131311488141155
-0.474749090465625	-0.111111111111111
-0.474747474747475	-0.111109495392961
-0.454547045463321	-0.0909090909090909
-0.454547325416325	-0.0707070707070707
-0.454545454545455	-0.0707051998362005
-0.434345278192764	-0.0505050505050505
-0.434343434343434	-0.0505032066557209
-0.414143233832158	-0.0303030303030303
-0.414141414141414	-0.030301210612286
-0.393941192134257	-0.0101010101010101
-0.393939393939394	-0.0100992119061467
-0.37373915292812	0.0101010101010102
-0.373737373737374	0.010102789291757
-0.353537116068156	0.0303030303030303
-0.353535353535353	0.0303047928358331
-0.33333508143092	0.0505050505050506
-0.333333333333333	0.0505067986026376
-0.31313304891253	0.0707070707070707
-0.313131313131313	0.0707088064882872
-0.292931018426579	0.0909090909090908
-0.292929292929293	0.0909108164063767
-0.272728989902469	0.111111111111111
-0.272727272727273	0.111112828286308
-0.25252696328409	0.131313131313131
-0.252527272525273	0.151515151515152
-0.252525252525252	0.151517171515172
-0.232325247659778	0.171717171717172
-0.232323232323232	0.171719187053718
-0.212123225134471	0.191919191919192
-0.212121212121212	0.191921204932451
-0.191921204932451	0.212121212121212
-0.191919191919192	0.212123225134471
-0.171719187053718	0.232323232323232
-0.171717171717172	0.232325247659778
-0.151517171515172	0.252525252525253
-0.151515151515151	0.252527272525273
-0.131313131313131	0.25252696328409
-0.111112828286308	0.272727272727273
-0.111111111111111	0.272728989902469
-0.0909108164063768	0.292929292929293
-0.0909090909090909	0.292931018426579
-0.0707088064882872	0.313131313131313
-0.0707070707070707	0.31313304891253
-0.0505067986026375	0.333333333333333
-0.0505050505050505	0.33333508143092
-0.0303047928358331	0.353535353535354
-0.0303030303030303	0.353537116068157
-0.0101027892917569	0.373737373737374
-0.0101010101010101	0.37373915292812
0.0100992119061468	0.393939393939394
0.0101010101010102	0.393941192134257
0.030301210612286	0.414141414141414
0.0303030303030303	0.414143233832158
0.050503206655721	0.434343434343434
0.0505050505050506	0.434345278192764
0.0707051998362005	0.454545454545455
0.0707070707070707	0.454547325416325
0.0909090909090908	0.454547045463321
0.111109495392961	0.474747474747475
0.111111111111111	0.474749090465625
0.131311488141155	0.494949494949495
0.131313131313131	0.494951138121472
0.151513477997613	0.515151515151515
0.151515151515152	0.515153188669054
0.171715464684204	0.535353535353535
0.171717171717172	0.535355242386503
0.191917447874938	0.555555555555556
0.191919191919192	0.555557299599809
0.212121212121212	0.555557039104696
0.23232171516103	0.575757575757576
0.232323232323232	0.575759092919778
0.252523698341032	0.595959595959596
0.252525252525253	0.595961150143816
0.272725677712516	0.616161616161616
0.272727272727273	0.616163211176373
0.292927652800971	0.636363636363636
0.292929292929293	0.636365276491958
0.313131313131313	0.636365029774731
0.333331898827337	0.656565656565657
0.333333333333333	0.656567091071653
0.353533873579523	0.676767676767677
0.353535353535354	0.676769156723507
0.373737373737374	0.676768932658658
0.393938096319571	0.696969696969697
0.393939393939394	0.69697099458952
0.414140070241148	0.717171717171717
0.414141414141414	0.717173061071984
0.434342038917523	0.737373737373737
0.434343434343434	0.737375132799649
0.454545454545455	0.737374917808638
0.474746246605525	0.757575757575758
0.474747474747475	0.757576985717707
0.494949494949495	0.75757679345966
0.515150434783165	0.777777777777778
0.515151515151515	0.777778858146128
0.535352405076814	0.797979797979798
0.535353535353535	0.797980928256519
0.555555555555556	0.797980746952057
0.575756579824603	0.818181818181818
0.575757575757576	0.818182814114791
0.595959595959596	0.818182649823513
0.616160740049828	0.838383838383838
0.616161616161616	0.838384714495626
0.636363636363636	0.838384565060333
0.656564887508943	0.858585858585859
0.656565656565657	0.858586627642572
0.676767676767677	0.858586491451119
0.696969023432884	0.878787878787879
0.696969696969697	0.878788552324692
0.717171717171717	0.878788428212826
0.737373737373737	0.878788321775391
0.757575757575758	0.878788231413615
0.777777397453475	0.898989898989899
0.777777777777778	0.898990279314201
0.797979797979798	0.898990199574543
0.818181818181818	0.898990135089723
0.838383838383838	0.898990085641386
0.838384025035325	0.898989898989899
0.858585858585859	0.87878799832381
0.878787878787879	0.878787996842029
0.878787996842029	0.878787878787879
0.87878799832381	0.858585858585859
0.898989898989899	0.838384025035325
0.898990085641386	0.838383838383838
0.898990135089723	0.818181818181818
0.898990199574543	0.797979797979798
0.898990279314201	0.777777777777778
0.898989898989899	0.777777397453475
0.878788231413615	0.757575757575758
0.878788321775391	0.737373737373737
0.878788428212826	0.717171717171717
0.878788552324692	0.696969696969697
0.878787878787879	0.696969023432884
0.858586491451119	0.676767676767677
0.858586627642572	0.656565656565657
0.858585858585859	0.656564887508943
0.838384565060333	0.636363636363636
0.838384714495626	0.616161616161616
0.838383838383838	0.616160740049828
0.818182649823513	0.595959595959596
0.818182814114791	0.575757575757576
0.818181818181818	0.575756579824603
0.797980746952057	0.555555555555556
0.797980928256519	0.535353535353535
0.797979797979798	0.535352405076814
0.777778858146128	0.515151515151515
0.777777777777778	0.515150434783165
0.75757679345966	0.494949494949495
0.757576985717707	0.474747474747475
0.757575757575758	0.474746246605525
0.737374917808638	0.454545454545455
0.737375132799649	0.434343434343434
0.737373737373737	0.434342038917523
0.717173061071984	0.414141414141414
0.717171717171717	0.414140070241148
0.69697099458952	0.393939393939394
0.696969696969697	0.393938096319571
0.676768932658658	0.373737373737374
0.676769156723507	0.353535353535354
0.676767676767677	0.353533873579523
0.656567091071653	0.333333333333333
0.656565656565657	0.333331898827337
0.636365029774731	0.313131313131313
0.636365276491958	0.292929292929293
0.636363636363636	0.292927652800971
0.616163211176373	0.272727272727273
0.616161616161616	0.272725677712516
0.595961150143816	0.252525252525253
0.595959595959596	0.252523698341032
0.575759092919778	0.232323232323232
0.575757575757576	0.23232171516103
0.555557039104696	0.212121212121212
0.555557299599809	0.191919191919192
0.555555555555556	0.191917447874938
0.535355242386503	0.171717171717172
0.535353535353535	0.171715464684204
0.515153188669054	0.151515151515152
0.515151515151515	0.151513477997613
0.494951138121472	0.131313131313131
0.494949494949495	0.131311488141155
0.474749090465625	0.111111111111111
0.474747474747475	0.111109495392961
0.454547045463321	0.0909090909090908
0.454547325416325	0.0707070707070707
0.454545454545455	0.0707051998362005
0.434345278192764	0.0505050505050506
0.434343434343434	0.050503206655721
0.414143233832158	0.0303030303030303
0.414141414141414	0.030301210612286
0.393941192134257	0.0101010101010102
0.393939393939394	0.0100992119061468
0.37373915292812	-0.0101010101010101
0.373737373737374	-0.0101027892917569
0.353537116068157	-0.0303030303030303
0.353535353535354	-0.0303047928358331
0.33333508143092	-0.0505050505050505
0.333333333333333	-0.0505067986026375
0.31313304891253	-0.0707070707070707
0.313131313131313	-0.0707088064882872
0.292931018426579	-0.0909090909090909
0.292929292929293	-0.0909108164063768
0.272728989902469	-0.111111111111111
0.272727272727273	-0.111112828286308
0.25252696328409	-0.131313131313131
0.252527272525273	-0.151515151515151
0.252525252525253	-0.151517171515172
0.232325247659778	-0.171717171717172
0.232323232323232	-0.171719187053718
0.212123225134471	-0.191919191919192
0.212121212121212	-0.191921204932451
0.191921204932451	-0.212121212121212
0.191919191919192	-0.212123225134471
0.171719187053718	-0.232323232323232
0.171717171717172	-0.232325247659778
0.151517171515172	-0.252525252525252
0.151515151515152	-0.252527272525273
0.131313131313131	-0.25252696328409
0.111112828286308	-0.272727272727273
0.111111111111111	-0.272728989902469
0.0909108164063767	-0.292929292929293
0.0909090909090908	-0.292931018426579
0.0707088064882872	-0.313131313131313
0.0707070707070707	-0.31313304891253
0.0505067986026376	-0.333333333333333
0.0505050505050506	-0.33333508143092
0.0303047928358331	-0.353535353535353
0.0303030303030303	-0.353537116068156
0.010102789291757	-0.373737373737374
0.0101010101010102	-0.37373915292812
-0.0100992119061467	-0.393939393939394
-0.0101010101010101	-0.393941192134257
-0.030301210612286	-0.414141414141414
-0.0303030303030303	-0.414143233832158
-0.0505032066557209	-0.434343434343434
-0.0505050505050505	-0.434345278192764
-0.0707051998362005	-0.454545454545455
-0.0707070707070707	-0.454547325416325
-0.0909090909090909	-0.454547045463321
-0.111109495392961	-0.474747474747475
-0.111111111111111	-0.474749090465625
-0.131311488141155	-0.494949494949495
-0.131313131313131	-0.494951138121471
-0.151513477997613	-0.515151515151515
-0.151515151515151	-0.515153188669054
-0.171715464684204	-0.535353535353535
-0.171717171717172	-0.535355242386503
-0.191917447874939	-0.555555555555556
-0.191919191919192	-0.555557299599809
-0.212121212121212	-0.555557039104696
-0.23232171516103	-0.575757575757576
-0.232323232323232	-0.575759092919778
-0.252523698341032	-0.595959595959596
-0.252525252525252	-0.595961150143816
-0.272725677712516	-0.616161616161616
-0.272727272727273	-0.616163211176373
-0.292927652800971	-0.636363636363636
-0.292929292929293	-0.636365276491958
-0.313131313131313	-0.636365029774731
-0.333331898827337	-0.656565656565657
-0.333333333333333	-0.656567091071653
-0.353533873579523	-0.676767676767677
-0.353535353535353	-0.676769156723507
-0.373737373737374	-0.676768932658658
-0.393938096319571	-0.696969696969697
-0.393939393939394	-0.69697099458952
-0.414140070241147	-0.717171717171717
-0.414141414141414	-0.717173061071984
-0.434342038917523	-0.737373737373737
-0.434343434343434	-0.737375132799649
-0.454545454545455	-0.737374917808638
-0.474746246605525	-0.757575757575758
-0.474747474747475	-0.757576985717708
-0.494949494949495	-0.75757679345966
-0.515150434783165	-0.777777777777778
-0.515151515151515	-0.777778858146128
-0.535352405076814	-0.797979797979798
-0.535353535353535	-0.797980928256519
-0.555555555555556	-0.797980746952057
-0.575756579824603	-0.818181818181818
-0.575757575757576	-0.818182814114791
-0.595959595959596	-0.818182649823513
-0.616160740049828	-0.838383838383838
-0.616161616161616	-0.838384714495626
-0.636363636363636	-0.838384565060333
-0.656564887508943	-0.858585858585859
-0.656565656565657	-0.858586627642572
-0.676767676767677	-0.858586491451119
-0.696969023432884	-0.878787878787879
-0.696969696969697	-0.878788552324692
-0.717171717171717	-0.878788428212826
-0.737373737373737	-0.878788321775391
-0.757575757575758	-0.878788231413615
-0.777777397453475	-0.898989898989899
-0.777777777777778	-0.898990279314202
-0.797979797979798	-0.898990199574543
-0.818181818181818	-0.898990135089722
-0.838383838383838	-0.898990085641386
-0.838384025035325	-0.898989898989899
-0.858585858585859	-0.878787998323809
-0.878787878787879	-0.878787996842029
-0.878787996842029	-0.878787878787879
-0.878787998323809	-0.858585858585859
-0.898989898989899	-0.838384025035325
-0.898990085641386	-0.838383838383838
-0.898990135089722	-0.818181818181818
-0.898990199574543	-0.797979797979798
-0.898990279314202	-0.777777777777778
-0.898989898989899	-0.777777397453475


==> rateDiffVsRhoaebePos-10.tsv <==
x	y
0.676767676767677	0.372317662765265
0.676767885099165	0.353535353535354
0.676767676767677	0.353535145203865
0.656565819444449	0.333333333333333
0.656565656565657	0.33333317045454
0.636363758144941	0.313131313131313
0.636364004877699	0.292929292929293
0.636363636363636	0.292928924415231
0.616161939559273	0.272727272727273
0.616161616161616	0.272726949329615
0.595959878524146	0.252525252525253
0.595959595959596	0.252524969960702
0.575757821297778	0.232323232323232
0.575757575757576	0.23232298678303
0.55555576748058	0.212121212121212
0.555556027992091	0.191919191919192
0.555555555555556	0.191918719482656
0.535353970776455	0.171717171717172
0.535353535353535	0.171716736294252
0.515151917056896	0.151515151515152
0.515151515151515	0.15151474960977
0.494949866507404	0.131313131313131
0.494949494949495	0.131312759755223
0.474747818849829	0.111111111111111
0.474747474747475	0.111110767008757
0.454545773845963	0.0909090909090908
0.454546053816591	0.0707070707070707
0.454545454545455	0.0707064714359347
0.434344006591328	0.0505050505050506
0.434343434343434	0.0505044782571562
0.414141962229202	0.0303030303030303
0.414141414141414	0.030302482215242
0.393939920529948	0.0101010101010102
0.393939393939394	0.010100483510456
0.373737881322615	-0.0101010101010101
0.373737373737374	-0.0101015176862514
0.353535844461602	-0.0303030303030303
0.353535353535354	-0.030303521229279
0.333333809823458	-0.0505050505050505
0.333333333333333	-0.0505055269951747
0.313131777304292	-0.0707070707070707
0.313131313131313	-0.0707075348800492
0.292929746817693	-0.0909090909090909
0.292929292929293	-0.0909095447974914
0.27272771829306	-0.111111111111111
0.272727272727273	-0.111111556676898
0.252525691674277	-0.131313131313131
0.252526000934926	-0.151515151515151
0.252525252525253	-0.151515899924825
0.232323976069138	-0.171717171717172
0.232323232323232	-0.171717915463078
0.212121953543685	-0.191919191919192
0.212121212121212	-0.191919933341665
0.191919933341665	-0.212121212121212
0.191919191919192	-0.212121953543685
0.171717915463078	-0.232323232323232
0.171717171717172	-0.232323976069138
0.151515899924825	-0.252525252525252
0.151515151515152	-0.252526000934926
0.131313131313131	-0.252525691674277
0.111111556676898	-0.272727272727273
0.111111111111111	-0.27272771829306
0.0909095447974913	-0.292929292929293
0.0909090909090908	-0.292929746817693
0.0707075348800492	-0.313131313131313
0.0707070707070707	-0.313131777304292
0.0505055269951749	-0.333333333333333
0.0505050505050506	-0.333333809823458
0.030303521229279	-0.353535353535353
0.0303030303030303	-0.353535844461602
0.0101015176862516	-0.373737373737374
0.0101010101010102	-0.373737881322615
-0.0101004835104559	-0.393939393939394
-0.0101010101010101	-0.393939920529948
-0.030302482215242	-0.414141414141414
-0.0303030303030303	-0.414141962229202
-0.0505044782571561	-0.434343434343434
-0.0505050505050505	-0.434344006591329
-0.0707064714359347	-0.454545454545455
-0.0707070707070707	-0.454546053816591
-0.0909090909090909	-0.454545773845963
-0.111110767008757	-0.474747474747475
-0.111111111111111	-0.474747818849829
-0.131312759755223	-0.494949494949495
-0.131313131313131	-0.494949866507404
-0.15151474960977	-0.515151515151515
-0.151515151515151	-0.515151917056896
-0.171716736294252	-0.535353535353535
-0.171717171717172	-0.535353970776455
-0.191918719482656	-0.555555555555556
-0.191919191919192	-0.555556027992091
-0.212121212121212	-0.55555576748058
-0.23232298678303	-0.575757575757576
-0.232323232323232	-0.575757821297778
-0.252524969960702	-0.595959595959596
-0.252525252525252	-0.595959878524147
-0.272726949329615	-0.616161616161616
-0.272727272727273	-0.616161939559273
-0.292928924415231	-0.636363636363636
-0.292929292929293	-0.636364004877699
-0.313131313131313	-0.636363758144941
-0.333333170454541	-0.656565656565657
-0.333333333333333	-0.656565819444449
-0.353535145203865	-0.676767676767677
-0.353535353535353	-0.676767885099165
-0.372317662765265	-0.676767676767677
-0.353535353535353	-0.660693350767872
-0.34854057235064	-0.656565656565657
-0.333333333333333	-0.643436210241537
-0.324873465304361	-0.636363636363636
-0.313131313131313	-0.626140503903333
-0.301324701504812	-0.616161616161616
-0.292929292929293	-0.608793424425258
-0.277901141132565	-0.595959595959596
-0.272727272727273	-0.591383730864305
-0.254608440310963	-0.575757575757576
-0.252525252525252	-0.573901510398707
-0.232323232323232	-0.556203710378424
-0.231576069462694	-0.555555555555556
-0.212121212121212	-0.538124911468768
-0.208956245314347	-0.535353535353535
-0.191919191919192	-0.519981563721421
-0.18645243489697	-0.515151515151515
-0.171717171717172	-0.501765675207408
-0.164068708334823	-0.494949494949495
-0.151515151515151	-0.483470116931663
-0.141808464944605	-0.474747474747475
-0.131313131313131	-0.465088510705863
-0.119674536857603	-0.454545454545455
-0.111111111111111	-0.446615135137474
-0.0976692724285751	-0.434343434343434
-0.0909090909090909	-0.428044846376327
-0.075794603671339	-0.414141414141414
-0.0707070707070707	-0.409373010981699
-0.0540521009586189	-0.393939393939394
-0.0505050505050505	-0.390595448822107
-0.0324430174768837	-0.373737373737374
-0.0303030303030303	-0.371708384342772
-0.010968325365082	-0.353535353535353
-0.0101010101010101	-0.352708404864316
0.0101010101010102	-0.333552174769415
0.0103321436656125	-0.333333333333333
0.0303030303030303	-0.31416901672118
0.0313912761473341	-0.313131313131313
0.0505050505050506	-0.294685697982494
0.0523341813581589	-0.292929292929293
0.0707070707070707	-0.275099457825121
0.0731605023566172	-0.272727272727273
0.0909090909090908	-0.255407833792693
0.0938701303307514	-0.252525252525252
0.111111111111111	-0.235608640195685
0.114463191465781	-0.232323232323232
0.131313131313131	-0.215699950330735
0.134940037547516	-0.212121212121212
0.151515151515152	-0.19568008207334
0.155301239927835	-0.191919191919192
0.171717171717172	-0.175547586581616
0.175547586581616	-0.171717171717172
0.191919191919192	-0.155301239927835
0.19568008207334	-0.151515151515151
0.212121212121212	-0.134940037547516
0.215699950330735	-0.131313131313131
0.232323232323232	-0.114463191465782
0.235608640195685	-0.111111111111111
0.252525252525253	-0.0938701303307515
0.255407833792693	-0.0909090909090909
0.272727272727273	-0.0731605023566172
0.275099457825121	-0.0707070707070707
0.292929292929293	-0.0523341813581588
0.294685697982494	-0.0505050505050505
0.313131313131313	-0.0313912761473341
0.31416901672118	-0.0303030303030303
0.333333333333333	-0.0103321436656127
0.333552174769415	-0.0101010101010101
0.352708404864316	0.0101010101010102
0.353535353535354	0.0109683253650822
0.371708384342772	0.0303030303030303
0.373737373737374	0.0324430174768837
0.390595448822107	0.0505050505050506
0.393939393939394	0.054052100958619
0.409373010981699	0.0707070707070707
0.414141414141414	0.075794603671339
0.428044846376327	0.0909090909090908
0.434343434343434	0.0976692724285749
0.446615135137474	0.111111111111111
0.454545454545455	0.119674536857603
0.465088510705863	0.131313131313131
0.474747474747475	0.141808464944604
0.483470116931663	0.151515151515152
0.494949494949495	0.164068708334823
0.501765675207408	0.171717171717172
0.515151515151515	0.18645243489697
0.519981563721421	0.191919191919192
0.535353535353535	0.208956245314347
0.538124911468768	0.212121212121212
0.555555555555556	0.231576069462694
0.556203710378424	0.232323232323232
0.573901510398707	0.252525252525253
0.575757575757576	0.254608440310963
0.591383730864305	0.272727272727273
0.595959595959596	0.277901141132565
0.608793424425258	0.292929292929293
0.616161616161616	0.301324701504812
0.626140503903333	0.313131313131313
0.636363636363636	0.324873465304361
0.643436210241537	0.333333333333333
0.656565656565657	0.34854057235064
0.660693350767872	0.353535353535354
0.676767676767677	0.372317662765265


==> rateDiffVsRhoaebePos-11.tsv <==
x	y
-0.555555555555556	-0.191918719482656
-0.535353970776455	-0.171717171717172
-0.535353535353535	-0.171716736294252
-0.515151917056896	-0.151515151515151
-0.515151515151515	-0.15151474960977
-0.494949866507404	-0.131313131313131
-0.494949494949495	-0.131312759755223
-0.474747818849829	-0.111111111111111
-0.474747474747475	-0.111110767008757
-0.454545773845963	-0.0909090909090909
-0.454546053816591	-0.0707070707070707
-0.454545454545455	-0.0707064714359346
-0.434344006591329	-0.0505050505050505
-0.434343434343434	-0.0505044782571561
-0.414141962229202	-0.0303030303030303
-0.414141414141414	-0.030302482215242
-0.393939920529948	-0.0101010101010101
-0.393939393939394	-0.0101004835104559
-0.373737881322615	0.0101010101010102
-0.373737373737374	0.0101015176862516
-0.353535844461602	0.0303030303030303
-0.353535353535353	0.030303521229279
-0.333333809823458	0.0505050505050506
-0.333333333333333	0.0505055269951749
-0.313131777304292	0.0707070707070707
-0.313131313131313	0.0707075348800492
-0.292929746817693	0.0909090909090908
-0.292929292929293	0.0909095447974913
-0.27272771829306	0.111111111111111
-0.272727272727273	0.111111556676898
-0.252525691674277	0.131313131313131
-0.252526000934926	0.151515151515152
-0.252525252525252	0.151515899924825
-0.232323976069138	0.171717171717172
-0.232323232323232	0.171717915463078
-0.212121953543685	0.191919191919192
-0.212121212121212	0.191919933341665
-0.191919933341665	0.212121212121212
-0.191919191919192	0.212121953543685
-0.171717915463078	0.232323232323232
-0.171717171717172	0.232323976069138
-0.151515899924825	0.252525252525253
-0.151515151515151	0.252526000934926
-0.131313131313131	0.252525691674277
-0.111111556676898	0.272727272727273
-0.111111111111111	0.27272771829306
-0.0909095447974914	0.292929292929293
-0.0909090909090909	0.292929746817693
-0.0707075348800492	0.313131313131313
-0.0707070707070707	0.313131777304292
-0.0505055269951747	0.333333333333333
-0.0505050505050505	0.333333809823458
-0.030303521229279	0.353535353535354
-0.0303030303030303	0.353535844461602
-0.0101015176862514	0.373737373737374
-0.0101010101010101	0.373737881322615
0.010100483510456	0.393939393939394
0.0101010101010102	0.393939920529948
0.030302482215242	0.414141414141414
0.0303030303030303	0.414141962229202
0.0505044782571562	0.434343434343434
0.0505050505050506	0.434344006591328
0.0707064714359346	0.454545454545455
0.0707070707070707	0.454546053816591
0.0909090909090908	0.454545773845963
0.111110767008757	0.474747474747475
0.111111111111111	0.474747818849829
0.131312759755223	0.494949494949495
0.131313131313131	0.494949866507404
0.15151474960977	0.515151515151515
0.151515151515152	0.515151917056896
0.171716736294252	0.535353535353535
0.171717171717172	0.535353970776455
0.191918719482656	0.555555555555556
0.191919191919192	0.555556027992091
0.212121212121212	0.55555576748058
0.231576069462694	0.555555555555556
0.212121212121212	0.538124911468768
0.208956245314347	0.535353535353535
0.191919191919192	0.519981563721421
0.18645243489697	0.515151515151515
0.171717171717172	0.501765675207408
0.164068708334823	0.494949494949495
0.151515151515152	0.483470116931663
0.141808464944604	0.474747474747475
0.131313131313131	0.465088510705863
0.119674536857603	0.454545454545455
0.111111111111111	0.446615135137474
0.0976692724285749	0.434343434343434
0.0909090909090908	0.428044846376327
0.075794603671339	0.414141414141414
0.0707070707070707	0.409373010981699
0.054052100958619	0.393939393939394
0.0505050505050506	0.390595448822107
0.0324430174768837	0.373737373737374
0.0303030303030303	0.371708384342772
0.0109683253650822	0.353535353535354
0.0101010101010102	0.352708404864316
-0.0101010101010101	0.333552174769415
-0.0103321436656127	0.333333333333333
-0.0303030303030303	0.31416901672118
-0.0313912761473341	0.313131313131313
-0.0505050505050505	0.294685697982494
-0.0523341813581588	0.292929292929293
-0.0707070707070707	0.275099457825121
-0.0731605023566172	0.272727272727273
-0.0909090909090909	0.255407833792693
-0.0938701303307515	0.252525252525253
-0.111111111111111	0.235608640195685
-0.114463191465782	0.232323232323232
-0.131313131313131	0.215699950330735
-0.134940037547516	0.212121212121212
-0.151515151515151	0.19568008207334
-0.155301239927835	0.191919191919192
-0.171717171717172	0.175547586581616
-0.175547586581616	0.171717171717172
-0.191919191919192	0.155301239927835
-0.19568008207334	0.151515151515152
-0.212121212121212	0.134940037547516
-0.215699950330735	0.131313131313131
-0.232323232323232	0.114463191465781
-0.235608640195685	0.111111111111111
-0.252525252525252	0.0938701303307514
-0.255407833792693	0.0909090909090908
-0.272727272727273	0.0731605023566172
-0.275099457825121	0.0707070707070707
-0.292929292929293	0.0523341813581589
-0.294685697982494	0.0505050505050506
-0.313131313131313	0.0313912761473341
-0.31416901672118	0.0303030303030303
-0.333333333333333	0.0103321436656125
-0.333552174769415	0.0101010101010102
-0.352708404864316	-0.0101010101010101
-0.353535353535353	-0.010968325365082
-0.371708384342772	-0.0303030303030303
-0.373737373737374	-0.0324430174768837
-0.390595448822107	-0.0505050505050505
-0.393939393939394	-0.0540521009586189
-0.409373010981699	-0.0707070707070707
-0.414141414141414	-0.075794603671339
-0.428044846376327	-0.0909090909090909
-0.434343434343434	-0.0976692724285751
-0.446615135137474	-0.111111111111111
-0.454545454545455	-0.119674536857603
-0.465088510705863	-0.131313131313131
-0.474747474747475	-0.141808464944605
-0.483470116931663	-0.151515151515151
-0.494949494949495	-0.164068708334823
-0.501765675207408	-0.171717171717172
-0.515151515151515	-0.18645243489697
-0.519981563721421	-0.191919191919192
-0.535353535353535	-0.208956245314347
-0.538124911468768	-0.212121212121212
-0.555555555555556	-0.231576069462694
-0.55555576748058	-0.212121212121212
-0.555556027992091	-0.191919191919192
-0.555555555555556	-0.191918719482656


==> rateDiffVsRhoaebePos-12.tsv <==
x	y
0.555555555555556	0.206677501329256
0.555555745870671	0.191919191919192
0.555555555555556	0.191919001604076
0.535353688654518	0.171717171717172
0.535353535353535	0.171717018416189
0.515151634934491	0.151515151515152
0.515151515151515	0.151515031732175
0.494949584384575	0.131313131313131
0.494949494949495	0.131313041878051
0.474747536726617	0.111111111111111
0.474747474747475	0.111111049131969
0.454545491722405	0.0909090909090908
0.454545771696942	0.0707070707070707
0.454545454545455	0.0707067535555831
0.434343724471303	0.0505050505050506
0.434343434343434	0.0505047603771821
0.414141680108839	0.0303030303030303
0.414141414141414	0.0303027643356052
0.393939638409285	0.0101010101010102
0.393939393939394	0.0101007656311194
0.373737599201686	-0.0101010101010101
0.373737373737374	-0.0101012355653225
0.353535562340441	-0.0303030303030303
0.353535353535354	-0.0303032391081175
0.333333527702094	-0.0505050505050505
0.333333333333333	-0.0505052448738116
0.313131495182756	-0.0707070707070707
0.313131313131313	-0.0707072527585141
0.292929464696015	-0.0909090909090909
0.292929292929293	-0.0909092626758126
0.272727436171265	-0.111111111111111
0.272727272727273	-0.111111274555104
0.252525409552392	-0.131313131313131
0.252525718817361	-0.151515151515151
0.252525252525253	-0.15151561780726
0.232323693951507	-0.171717171717172
0.232323232323232	-0.171717633345447
0.212121671426022	-0.191919191919192
0.212121212121212	-0.191919651224002
0.191919651224002	-0.212121212121212
0.191919191919192	-0.212121671426022
0.171717633345447	-0.232323232323232
0.171717171717172	-0.232323693951507
0.15151561780726	-0.252525252525252
0.151515151515152	-0.25252571881736
0.131313131313131	-0.252525409552392
0.111111274555104	-0.272727272727273
0.111111111111111	-0.272727436171265
0.0909092626758125	-0.292929292929293
0.0909090909090908	-0.292929464696015
0.0707072527585141	-0.313131313131313
0.0707070707070707	-0.313131495182756
0.0505052448738117	-0.333333333333333
0.0505050505050506	-0.333333527702095
0.0303032391081175	-0.353535353535353
0.0303030303030303	-0.353535562340441
0.0101012355653226	-0.373737373737374
0.0101010101010102	-0.373737599201686
-0.0101007656311193	-0.393939393939394
-0.0101010101010101	-0.393939638409285
-0.0303027643356052	-0.414141414141414
-0.0303030303030303	-0.414141680108839
-0.050504760377182	-0.434343434343434
-0.0505050505050505	-0.434343724471303
-0.0707067535555831	-0.454545454545455
-0.0707070707070707	-0.454545771696942
-0.0909090909090909	-0.454545491722405
-0.111111049131969	-0.474747474747475
-0.111111111111111	-0.474747536726617
-0.131313041878051	-0.494949494949495
-0.131313131313131	-0.494949584384575
-0.151515031732175	-0.515151515151515
-0.151515151515151	-0.515151634934491
-0.171717018416189	-0.535353535353535
-0.171717171717172	-0.535353688654519
-0.191919001604076	-0.555555555555556
-0.191919191919192	-0.555555745870671
-0.206677501329256	-0.555555555555556
-0.191919191919192	-0.542346025533269
-0.18390789185034	-0.535353535353535
-0.171717171717172	-0.524363800543674
-0.161261259243254	-0.515151515151515
-0.151515151515151	-0.506304340844597
-0.138743199133745	-0.494949494949495
-0.131313131313131	-0.488159061722633
-0.116358382325936	-0.474747474747475
-0.111111111111111	-0.469920307306885
-0.0941107011471029	-0.454545454545455
-0.0909090909090909	-0.451581231131322
-0.0720033867384275	-0.434343434343434
-0.0707070707070707	-0.433135696207083
-0.0505050505050505	-0.414500877157477
-0.0501135662355366	-0.414141414141414
-0.0303030303030303	-0.395561103146152
-0.0285510808502702	-0.393939393939394
-0.0101010101010101	-0.376527887079446
-0.00711009269076493	-0.373737373737374
0.0101010101010102	-0.357396148481279
0.0142072268637416	-0.353535353535353
0.0303030303030303	-0.338161345638211
0.0353991779686669	-0.333333333333333
0.0505050505050506	-0.318819422599421
0.0564644839757305	-0.313131313131313
0.0707070707070707	-0.299366764620581
0.0774022526299664	-0.292929292929293
0.0909090909090908	-0.27980016083327
0.0982119452706634	-0.272727272727273
0.111111111111111	-0.260116773178801
0.118893352846076	-0.252525252525252
0.131313131313131	-0.240314110853609
0.139446577822178	-0.232323232323232
0.151515151515152	-0.220390009685339
0.159872021283442	-0.212121212121212
0.171717171717172	-0.20034261600438
0.180170374702341	-0.191919191919192
0.191919191919192	-0.180170374702341
0.20034261600438	-0.171717171717172
0.212121212121212	-0.159872021283442
0.220390009685339	-0.151515151515151
0.232323232323232	-0.139446577822178
0.240314110853609	-0.131313131313131
0.252525252525253	-0.118893352846076
0.260116773178801	-0.111111111111111
0.272727272727273	-0.0982119452706634
0.27980016083327	-0.0909090909090909
0.292929292929293	-0.0774022526299663
0.299366764620581	-0.0707070707070707
0.313131313131313	-0.0564644839757305
0.318819422599421	-0.0505050505050505
0.333333333333333	-0.035399177968667
0.338161345638211	-0.0303030303030303
0.353535353535354	-0.0142072268637415
0.357396148481279	-0.0101010101010101
0.373737373737374	0.00711009269076489
0.376527887079447	0.0101010101010102
0.393939393939394	0.0285510808502703
0.395561103146153	0.0303030303030303
0.414141414141414	0.0501135662355366
0.414500877157477	0.0505050505050506
0.433135696207084	0.0707070707070707
0.434343434343434	0.0720033867384272
0.451581231131322	0.0909090909090908
0.454545454545455	0.0941107011471028
0.469920307306885	0.111111111111111
0.474747474747475	0.116358382325936
0.488159061722633	0.131313131313131
0.494949494949495	0.138743199133745
0.506304340844597	0.151515151515152
0.515151515151515	0.161261259243254
0.524363800543674	0.171717171717172
0.535353535353535	0.183907891850339
0.542346025533269	0.191919191919192
0.555555555555556	0.206677501329256


==> rateDiffVsRhoaebePos-13.tsv <==
x	y
-0.252525252525252	0.15151561780726
-0.232323693951507	0.171717171717172
-0.232323232323232	0.171717633345447
-0.212121671426022	0.191919191919192
-0.212121212121212	0.191919651224002
-0.191919651224002	0.212121212121212
-0.191919191919192	0.212121671426022
-0.171717633345447	0.232323232323232
-0.171717171717172	0.232323693951507
-0.15151561780726	0.252525252525253
-0.151515151515151	0.252525718817361
-0.131313131313131	0.252525409552392
-0.118893352846076	0.252525252525253
-0.131313131313131	0.240314110853609
-0.139446577822178	0.232323232323232
-0.151515151515151	0.220390009685339
-0.159872021283442	0.212121212121212
-0.171717171717172	0.20034261600438
-0.180170374702341	0.191919191919192
-0.191919191919192	0.180170374702341
-0.20034261600438	0.171717171717172
-0.212121212121212	0.159872021283442
-0.220390009685339	0.151515151515152
-0.232323232323232	0.139446577822178
-0.240314110853609	0.131313131313131
-0.252525252525252	0.118893352846076
-0.252525409552392	0.131313131313131
-0.25252571881736	0.151515151515152
-0.252525252525252	0.15151561780726


==> rateDiffVsRhoaebePos-14.tsv <==
x	y
-0.636363636363636	-0.292928924415231
-0.616161939559273	-0.272727272727273
-0.616161616161616	-0.272726949329615
-0.595959878524147	-0.252525252525252
-0.595959595959596	-0.252524969960702
-0.575757821297778	-0.232323232323232
-0.575757575757576	-0.23232298678303
-0.556203710378424	-0.232323232323232
-0.573901510398707	-0.252525252525252
-0.575757575757576	-0.254608440310963
-0.591383730864305	-0.272727272727273
-0.595959595959596	-0.277901141132565
-0.608793424425258	-0.292929292929293
-0.616161616161616	-0.301324701504812
-0.626140503903333	-0.313131313131313
-0.636363636363636	-0.324873465304361
-0.636363758144941	-0.313131313131313
-0.636364004877699	-0.292929292929293
-0.636363636363636	-0.292928924415231


==> rateDiffVsRhoaebePos-15.tsv <==
x	y
0.313131313131313	0.636363758144941
0.324873465304361	0.636363636363636
0.313131313131313	0.626140503903333
0.301324701504812	0.616161616161616
0.292929292929293	0.608793424425258
0.277901141132565	0.595959595959596
0.272727272727273	0.591383730864305
0.254608440310963	0.575757575757576
0.252525252525253	0.573901510398707
0.232323232323232	0.556203710378424
0.23232298678303	0.575757575757576
0.232323232323232	0.575757821297778
0.252524969960702	0.595959595959596
0.252525252525253	0.595959878524146
0.272726949329615	0.616161616161616
0.272727272727273	0.616161939559273
0.292928924415231	0.636363636363636
0.292929292929293	0.636364004877699
0.313131313131313	0.636363758144941


==> rateDiffVsRhoaebePos-16.tsv <==
x	y
0.252525252525253	-0.139484468175717
0.252525436699795	-0.151515151515151
0.252525252525253	-0.151515335689694
0.232323411833877	-0.171717171717172
0.232323232323232	-0.171717351227816
0.212121389308359	-0.191919191919192
0.212121212121212	-0.191919369106338
0.191919369106338	-0.212121212121212
0.191919191919192	-0.212121389308359
0.171717351227816	-0.232323232323232
0.171717171717172	-0.232323411833877
0.151515335689694	-0.252525252525252
0.151515151515152	-0.252525436699795
0.139484468175717	-0.252525252525252
0.151515151515152	-0.240669136256572
0.159986961664275	-0.232323232323232
0.171717171717172	-0.220695337884106
0.180355655051218	-0.212121212121212
0.191919191919192	-0.200591376408783
0.200591376408783	-0.191919191919192
0.212121212121212	-0.180355655051218
0.220695337884106	-0.171717171717172
0.232323232323232	-0.159986961664275
0.240669136256572	-0.151515151515151
0.252525252525253	-0.139484468175717


==> rateDiffVsRhoaebePos-17.tsv <==
x	y
-0.454545454545455	-0.0707067535555831
-0.434343724471303	-0.0505050505050505
-0.434343434343434	-0.050504760377182
-0.414500877157477	-0.0505050505050505
-0.433135696207083	-0.0707070707070707
-0.434343434343434	-0.0720033867384275
-0.451581231131322	-0.0909090909090909
-0.454545454545455	-0.0941107011471029
-0.454545491722405	-0.0909090909090909
-0.454545771696942	-0.0707070707070707
-0.454545454545455	-0.0707067535555831


==> rateDiffVsRhoaebePos-18.tsv <==
x	y
0.0909090909090908	0.454545491722405
0.0941107011471028	0.454545454545455
0.0909090909090908	0.451581231131322
0.0720033867384272	0.434343434343434
0.0707070707070707	0.433135696207084
0.0505050505050506	0.414500877157477
0.0505047603771821	0.434343434343434
0.0505050505050506	0.434343724471303
0.0707067535555831	0.454545454545455
0.0707070707070707	0.454545771696942
0.0909090909090908	0.454545491722405


==> rateDiffVsRhoaebePos-19.tsv <==
x	y
0.737373737373737	0.44597549355246
0.737373861169985	0.434343434343434
0.737373737373737	0.434343310547187
0.717171789439077	0.414141414141414
0.717171717171717	0.414141341874054
0.6969697229537	0.393939393939394
0.696969696969697	0.393939367955391
0.694721378669519	0.393939393939394
0.696969696969697	0.396582688725891
0.711209636130068	0.414141414141414
0.717171717171717	0.421218541493269
0.727673403434965	0.434343434343434
0.737373737373737	0.44597549355246


==> rateDiffVsRhoaebePos-2.tsv <==
x	y
0.898989898989899	0.838383881902252
0.898989942508312	0.838383838383838
0.898989991956999	0.818181818181818
0.898990056442277	0.797979797979798
0.8989901361825	0.777777777777778
0.898989898989899	0.777777540585176
0.878788088281718	0.757575757575758
0.878788178644134	0.737373737373737
0.878788285082323	0.717171717171717
0.878788409195068	0.696969696969697
0.878787878787879	0.696969166562508
0.858586348321207	0.676767676767677
0.858586484513626	0.656565656565657
0.858585858585859	0.65656503063789
0.838384421931086	0.636363636363636
0.838384571367438	0.616161616161616
0.838383838383838	0.616160883178017
0.81818250669501	0.595959595959596
0.818182670987451	0.575757575757576
0.818181818181818	0.575756722951943
0.797980603824385	0.555555555555556
0.797980785130131	0.535353535353535
0.797979797979798	0.535352548203202
0.777778715019386	0.515151515151515
0.777777777777778	0.515150577909906
0.757576650332603	0.494949494949495
0.757576842592013	0.474747474747475
0.757575757575758	0.474746389731219
0.737374774682606	0.454545454545455
0.73737498967514	0.434343434343434
0.737373737373737	0.434342182042032
0.71717291794711	0.414141414141414
0.717171717171717	0.414140213366021
0.696970851464318	0.393939393939394
0.696969696969697	0.393938239444773
0.67676878953316	0.373737373737374
0.676769013599597	0.353535353535354
0.676767676767677	0.353534016703433
0.656566947947421	0.333333333333333
0.656565656565657	0.333332041951569
0.636364886650208	0.313131313131313
0.636365133369183	0.292929292929293
0.636363636363636	0.292927795923747
0.616163068053278	0.272727272727273
0.616161616161616	0.272725820835611
0.595961007020432	0.252525252525253
0.595959595959596	0.252523841464417
0.575758949796132	0.232323232323232
0.575757575757576	0.232321858284676
0.555556895980812	0.212121212121212
0.55555715647777	0.191919191919192
0.555555555555556	0.191917590996977
0.535355099264202	0.171717171717172
0.535353535353535	0.171715607806505
0.515153045546515	0.151515151515152
0.515151515151515	0.151513621120152
0.494950994998718	0.131313131313131
0.494949494949495	0.131311631263908
0.474748947342677	0.111111111111111
0.474747474747475	0.111109638515909
0.454546902340197	0.0909090909090908
0.454547182295185	0.0707070707070707
0.454545454545455	0.0707053429573409
0.434345135071432	0.0505050505050506
0.434343434343434	0.0505033497770529
0.414143090710655	0.0303030303030303
0.414141414141414	0.0303013537337891
0.393941049012602	0.0101010101010102
0.393939393939394	0.0100993550278023
0.373739009806331	-0.0101010101010101
0.373737373737374	-0.0101026461699669
0.353536972946248	-0.0303030303030303
0.353535353535354	-0.0303046497139251
0.33333493830891	-0.0505050505050505
0.333333333333333	-0.0505066554806272
0.313132905790432	-0.0707070707070707
0.313131313131313	-0.0707086633661896
0.292930875304409	-0.0909090909090909
0.292929292929293	-0.0909106732842063
0.27272884678024	-0.111111111111111
0.272727272727273	-0.111112685164078
0.252526820161815	-0.131313131313131
0.252527129405189	-0.151515151515151
0.252525252525253	-0.151517028395088
0.232325104539661	-0.171717171717172
0.232323232323232	-0.171719043933601
0.212123082014338	-0.191919191919192
0.212121212121212	-0.191921061812318
0.191921061812318	-0.212121212121212
0.191919191919192	-0.212123082014338
0.171719043933601	-0.232323232323232
0.171717171717172	-0.232325104539661
0.151517028395088	-0.252525252525252
0.151515151515152	-0.252527129405189
0.131313131313131	-0.252526820161815
0.111112685164078	-0.272727272727273
0.111111111111111	-0.27272884678024
0.0909106732842062	-0.292929292929293
0.0909090909090908	-0.292930875304408
0.0707086633661896	-0.313131313131313
0.0707070707070707	-0.313132905790432
0.0505066554806273	-0.333333333333333
0.0505050505050506	-0.33333493830891
0.0303046497139251	-0.353535353535353
0.0303030303030303	-0.353536972946248
0.010102646169967	-0.373737373737374
0.0101010101010102	-0.373739009806331
-0.0100993550278022	-0.393939393939394
-0.0101010101010101	-0.393941049012602
-0.0303013537337891	-0.414141414141414
-0.0303030303030303	-0.414143090710655
-0.0505033497770528	-0.434343434343434
-0.0505050505050505	-0.434345135071432
-0.0707053429573409	-0.454545454545455
-0.0707070707070707	-0.454547182295184
-0.0909090909090909	-0.454546902340197
-0.111109638515909	-0.474747474747475
-0.111111111111111	-0.474748947342677
-0.131311631263908	-0.494949494949495
-0.131313131313131	-0.494950994998718
-0.151513621120152	-0.515151515151515
-0.151515151515151	-0.515153045546515
-0.171715607806505	-0.535353535353535
-0.171717171717172	-0.535355099264202
-0.191917590996978	-0.555555555555556
-0.191919191919192	-0.55555715647777
-0.212121212121212	-0.555556895980812
-0.232321858284676	-0.575757575757576
-0.232323232323232	-0.575758949796132
-0.252523841464416	-0.595959595959596
-0.252525252525252	-0.595961007020432
-0.272725820835611	-0.616161616161616
-0.272727272727273	-0.616163068053278
-0.292927795923746	-0.636363636363636
-0.292929292929293	-0.636365133369183
-0.313131313131313	-0.636364886650208
-0.333332041951569	-0.656565656565657
-0.333333333333333	-0.656566947947421
-0.353534016703433	-0.676767676767677
-0.353535353535353	-0.676769013599597
-0.373737373737374	-0.67676878953316
-0.393938239444773	-0.696969696969697
-0.393939393939394	-0.696970851464318
-0.414140213366022	-0.717171717171717
-0.414141414141414	-0.71717291794711
-0.434342182042032	-0.737373737373737
-0.434343434343434	-0.737374989675139
-0.454545454545455	-0.737374774682606
-0.474746389731219	-0.757575757575758
-0.474747474747475	-0.757576842592013
-0.494949494949495	-0.757576650332603
-0.515150577909906	-0.777777777777778
-0.515151515151515	-0.777778715019386
-0.535352548203202	-0.797979797979798
-0.535353535353535	-0.797980785130131
-0.555555555555556	-0.797980603824385
-0.575756722951943	-0.818181818181818
-0.575757575757576	-0.818182670987451
-0.595959595959596	-0.81818250669501
-0.616160883178017	-0.838383838383838
-0.616161616161616	-0.838384571367438
-0.636363636363636	-0.838384421931086
-0.65656503063789	-0.858585858585859
-0.656565656565657	-0.858586484513626
-0.676767676767677	-0.858586348321207
-0.696969166562508	-0.878787878787879
-0.696969696969697	-0.878788409195068
-0.717171717171717	-0.878788285082323
-0.737373737373737	-0.878788178644134
-0.757575757575758	-0.878788088281718
-0.777777540585177	-0.898989898989899
-0.777777777777778	-0.8989901361825
-0.797979797979798	-0.898990056442277
-0.818181818181818	-0.898989991956999
-0.838383838383838	-0.898989942508312
-0.838383881902252	-0.898989898989899
-0.838383838383838	-0.881265864768092
-0.834596747052259	-0.878787878787879
-0.818181818181818	-0.86710987708697
-0.805607046573495	-0.858585858585859
-0.797979797979798	-0.853007429397793
-0.777777777777778	-0.83875480633351
-0.777277441333761	-0.838383838383838
-0.757575757575758	-0.82277445829507
-0.751516729153947	-0.818181818181818
-0.737373737373737	-0.806787651204656
-0.725979694281818	-0.797979797979798
-0.717171717171717	-0.790776877260036
-0.700649471903768	-0.777777777777778
-0.696969696969697	-0.77472778486319
-0.676767676767677	-0.758360814290987
-0.675801813895481	-0.757575757575758
-0.656565656565657	-0.741182191409479
-0.651941625565574	-0.737373737373737
-0.636363636363636	-0.723964557932359
-0.62821531583512	-0.717171717171717
-0.616161616161616	-0.70670057806632
-0.604618152872423	-0.696969696969697
-0.595959595959596	-0.68938402222244
-0.581146230918862	-0.676767676767677
-0.575757575757576	-0.672009565190419
-0.557796295545299	-0.656565656565657
-0.555555555555556	-0.654572626969866
-0.535353535353535	-0.636918820836682
-0.534715734464997	-0.636363636363636
-0.515151515151515	-0.618789307959311
-0.512157106799718	-0.616161616161616
-0.494949494949495	-0.600608277334144
-0.489692113873512	-0.595959595959596
-0.474747474747475	-0.582372759761413
-0.467319402774413	-0.575757575757576
-0.454545454545455	-0.564080144503878
-0.445037795062191	-0.555555555555556
-0.434343434343434	-0.545728126170366
-0.42284625767819	-0.535353535353535
-0.414141414141414	-0.527314660744549
-0.400743879356143	-0.515151515151515
-0.393939393939394	-0.508837928967394
-0.378729851346257	-0.494949494949495
-0.373737373737374	-0.49029630567206
-0.356803451548224	-0.474747474747475
-0.353535353535353	-0.471688333967121
-0.334964031358164	-0.454545454545455
-0.333333333333333	-0.453012703391886
-0.313211004690749	-0.434343434343434
-0.313131313131313	-0.434268231343777
-0.292929292929293	-0.415217674781742
-0.291775103947154	-0.414141414141414
-0.272727272727273	-0.396097341451491
-0.270424132036371	-0.393939393939394
-0.252525252525252	-0.376919792763454
-0.249144409138972	-0.373737373737374
-0.232323232323232	-0.357684091665847
-0.227935568694562	-0.353535353535353
-0.212121212121212	-0.338389381854848
-0.206797265039926	-0.333333333333333
-0.191919191919192	-0.319034878604337
-0.185729169963534	-0.313131313131313
-0.171717171717172	-0.29961986076031
-0.164730969650006	-0.292929292929293
-0.151515151515151	-0.280143663724997
-0.143802361945009	-0.272727272727273
-0.131313131313131	-0.260605673284445
-0.122943053882252	-0.252525252525252
-0.111111111111111	-0.241005320156766
-0.102152759423184	-0.232323232323232
-0.0909090909090909	-0.221342075157408
-0.0814311973670594	-0.212121212121212
-0.0707070707070707	-0.201615444893616
-0.0607780893946907	-0.191919191919192
-0.0505050505050505	-0.181824967913164
-0.0401931582135797	-0.171717171717172
-0.0303030303030303	-0.161970211243207
-0.0196761257755523	-0.151515151515151
-0.0101010101010101	-0.142050767263914
0.000773288459408698	-0.131313131313131
0.0101010101010102	-0.122066250868899
0.0211553692375852	-0.111111111111111
0.0303030303030303	-0.102016296870469
0.0414704072274184	-0.0909090909090909
0.0505050505050506	-0.0819005576127095
0.061718700759445	-0.0707070707070707
0.0707070707070707	-0.061718700759445
0.0819005576127098	-0.0505050505050505
0.0909090909090908	-0.0414704072274186
0.10201629687047	-0.0303030303030303
0.111111111111111	-0.0211553692375852
0.122066250868899	-0.0101010101010101
0.131313131313131	-0.000773288459408731
0.142050767263914	0.0101010101010102
0.151515151515152	0.0196761257755525
0.161970211243207	0.0303030303030303
0.171717171717172	0.0401931582135798
0.181824967913164	0.0505050505050506
0.191919191919192	0.0607780893946906
0.201615444893616	0.0707070707070707
0.212121212121212	0.0814311973670594
0.221342075157408	0.0909090909090908
0.232323232323232	0.102152759423184
0.241005320156766	0.111111111111111
0.252525252525253	0.122943053882252
0.260605673284446	0.131313131313131
0.272727272727273	0.143802361945008
0.280143663724997	0.151515151515152
0.292929292929293	0.164730969650006
0.29961986076031	0.171717171717172
0.313131313131313	0.185729169963534
0.319034878604337	0.191919191919192
0.333333333333333	0.206797265039926
0.338389381854848	0.212121212121212
0.353535353535354	0.227935568694562
0.357684091665847	0.232323232323232
0.373737373737374	0.249144409138972
0.376919792763454	0.252525252525253
0.393939393939394	0.270424132036372
0.39609734145149	0.272727272727273
0.414141414141414	0.291775103947154
0.415217674781742	0.292929292929293
0.434268231343777	0.313131313131313
0.434343434343434	0.313211004690749
0.453012703391886	0.333333333333333
0.454545454545455	0.334964031358164
0.471688333967122	0.353535353535354
0.474747474747475	0.356803451548224
0.49029630567206	0.373737373737374
0.494949494949495	0.378729851346256
0.508837928967394	0.393939393939394
0.515151515151515	0.400743879356143
0.527314660744549	0.414141414141414
0.535353535353535	0.42284625767819
0.545728126170366	0.434343434343434
0.555555555555556	0.445037795062191
0.564080144503878	0.454545454545455
0.575757575757576	0.467319402774413
0.582372759761413	0.474747474747475
0.595959595959596	0.489692113873512
0.600608277334144	0.494949494949495
0.616161616161616	0.512157106799718
0.618789307959311	0.515151515151515
0.636363636363636	0.534715734464997
0.636918820836681	0.535353535353535
0.654572626969866	0.555555555555556
0.656565656565657	0.557796295545299
0.67200956519042	0.575757575757576
0.676767676767677	0.581146230918861
0.68938402222244	0.595959595959596
0.696969696969697	0.604618152872423
0.70670057806632	0.616161616161616
0.717171717171717	0.62821531583512
0.723964557932359	0.636363636363636
0.737373737373737	0.651941625565575
0.741182191409479	0.656565656565657
0.757575757575758	0.675801813895481
0.758360814290987	0.676767676767677
0.77472778486319	0.696969696969697
0.777777777777778	0.700649471903768
0.790776877260036	0.717171717171717
0.797979797979798	0.725979694281818
0.806787651204655	0.737373737373737
0.818181818181818	0.751516729153947
0.82277445829507	0.757575757575758
0.838383838383838	0.777277441333762
0.838754806333508	0.777777777777778
0.853007429397793	0.797979797979798
0.858585858585859	0.805607046573495
0.86710987708697	0.818181818181818
0.878787878787879	0.834596747052259
0.881265864768092	0.838383838383838
0.898989898989899	0.838383881902252


==> rateDiffVsRhoaebePos-20.tsv <==
x	y
-0.434343434343434	-0.727673403434965
-0.421218541493269	-0.717171717171717
-0.414141414141414	-0.711209636130068
-0.396582688725891	-0.696969696969697
-0.393939393939394	-0.694721378669519
-0.393939367955391	-0.696969696969697
-0.393939393939394	-0.6969697229537
-0.414141341874054	-0.717171717171717
-0.414141414141414	-0.717171789439077
-0.434343310547187	-0.737373737373737
-0.434343434343434	-0.737373861169985
-0.44597549355246	-0.737373737373737
-0.434343434343434	-0.727673403434965


==> rateDiffVsRhoaebePos-21.tsv <==
x	y
-0.838383838383838	-0.6161614474451
-0.82013090620366	-0.616161616161616
-0.835959805230896	-0.636363636363636
-0.838383838383838	-0.639374095819133
-0.838383857659829	-0.636363636363636
-0.838384007100355	-0.616161616161616
-0.838383838383838	-0.6161614474451


==> rateDiffVsRhoaebePos-22.tsv <==
x	y
0.636363636363636	0.838383857659829
0.639374095819133	0.838383838383838
0.636363636363636	0.835959805230896
0.616161616161616	0.82013090620366
0.6161614474451	0.838383838383838
0.616161616161616	0.838384007100355
0.636363636363636	0.838383857659829


==> rateDiffVsRhoaebePos-23.tsv <==
x	y
-0.414141414141414	-0.0303027643356052
-0.395561103146152	-0.0303030303030303
-0.414141414141414	-0.0501135662355366
-0.414141680108839	-0.0303030303030303
-0.414141414141414	-0.0303027643356052


==> rateDiffVsRhoaebePos-24.tsv <==
x	y
0.0303030303030303	0.414141680108839
0.0501135662355366	0.414141414141414
0.0303030303030303	0.395561103146153
0.0303027643356052	0.414141414141414
0.0303030303030303	0.414141680108839


==> rateDiffVsRhoaebePos-25.tsv <==
x	y
-0.393939393939394	-0.0101007656311193
-0.376527887079446	-0.0101010101010101
-0.393939393939394	-0.0285510808502702
-0.393939638409285	-0.0101010101010101
-0.393939393939394	-0.0101007656311193


==> rateDiffVsRhoaebePos-26.tsv <==
x	y
0.0101010101010102	0.393939638409285
0.0285510808502703	0.393939393939394
0.0101010101010102	0.376527887079447
0.0101007656311194	0.393939393939394
0.0101010101010102	0.393939638409285


==> rateDiffVsRhoaebePos-27.tsv <==
x	y
-0.676767676767677	-0.353535145203865
-0.660693350767872	-0.353535353535353
-0.676767676767677	-0.372317662765265
-0.676767885099165	-0.353535353535353
-0.676767676767677	-0.353535145203865


==> rateDiffVsRhoaebePos-28.tsv <==
x	y
0.353535353535354	0.676767885099165
0.372317662765265	0.676767676767677
0.353535353535354	0.660693350767872
0.353535145203865	0.676767676767677
0.353535353535354	0.676767885099165


==> rateDiffVsRhoaebePos-29.tsv <==
x	y
0.636363636363636	0.300002800663863
0.636363722754828	0.292929292929293
0.636363636363636	0.292929206538102
0.616161657435772	0.272727272727273
0.616161616161616	0.272727231453116
0.595959596400075	0.252525252525253
0.595959595959596	0.252525252084773
0.595925717755212	0.252525252525253
0.595959595959596	0.252563628695959
0.61310408560552	0.272727272727273
0.616161616161616	0.27621794134544
0.63021803915667	0.292929292929293
0.636363636363636	0.300002800663863


==> rateDiffVsRhoaebePos-3.tsv <==
x	y
-0.898989898989899	-0.777777540585177
-0.878788088281718	-0.757575757575758
-0.878788178644134	-0.737373737373737
-0.878788285082323	-0.717171717171717
-0.878788409195068	-0.696969696969697
-0.878787878787879	-0.696969166562508
-0.858586348321207	-0.676767676767677
-0.858586484513626	-0.656565656565657
-0.858585858585859	-0.65656503063789
-0.838384421931086	-0.636363636363636
-0.838384571367438	-0.616161616161616
-0.838383838383838	-0.616160883178017
-0.81818250669501	-0.595959595959596
-0.818182670987451	-0.575757575757576
-0.818181818181818	-0.575756722951943
-0.797980603824385	-0.555555555555556
-0.797980785130131	-0.535353535353535
-0.797979797979798	-0.535352548203202
-0.777778715019386	-0.515151515151515
-0.777777777777778	-0.515150577909906
-0.757576650332603	-0.494949494949495
-0.757576842592013	-0.474747474747475
-0.757575757575758	-0.474746389731219
-0.737374774682606	-0.454545454545455
-0.737374989675139	-0.434343434343434
-0.737373737373737	-0.434342182042032
-0.71717291794711	-0.414141414141414
-0.717171717171717	-0.414140213366022
-0.696970851464318	-0.393939393939394
-0.696969696969697	-0.393938239444773
-0.67676878953316	-0.373737373737374
-0.676769013599597	-0.353535353535353
-0.676767676767677	-0.353534016703433
-0.656566947947421	-0.333333333333333
-0.656565656565657	-0.333332041951569
-0.636364886650208	-0.313131313131313
-0.636365133369183	-0.292929292929293
-0.636363636363636	-0.292927795923746
-0.616163068053278	-0.272727272727273
-0.616161616161616	-0.272725820835611
-0.595961007020432	-0.252525252525252
-0.595959595959596	-0.252523841464416
-0.575758949796132	-0.232323232323232
-0.575757575757576	-0.232321858284676
-0.555556895980812	-0.212121212121212
-0.55555715647777	-0.191919191919192
-0.555555555555556	-0.191917590996978
-0.535355099264202	-0.171717171717172
-0.535353535353535	-0.171715607806505
-0.515153045546515	-0.151515151515151
-0.515151515151515	-0.151513621120152
-0.494950994998718	-0.131313131313131
-0.494949494949495	-0.131311631263908
-0.474748947342677	-0.111111111111111
-0.474747474747475	-0.111109638515909
-0.454546902340197	-0.0909090909090909
-0.454547182295184	-0.0707070707070707
-0.454545454545455	-0.0707053429573409
-0.434345135071432	-0.0505050505050505
-0.434343434343434	-0.0505033497770528
-0.414143090710655	-0.0303030303030303
-0.414141414141414	-0.0303013537337891
-0.393941049012602	-0.0101010101010101
-0.393939393939394	-0.0100993550278022
-0.373739009806331	0.0101010101010102
-0.373737373737374	0.010102646169967
-0.353536972946248	0.0303030303030303
-0.353535353535353	0.0303046497139251
-0.33333493830891	0.0505050505050506
-0.333333333333333	0.0505066554806273
-0.313132905790432	0.0707070707070707
-0.313131313131313	0.0707086633661896
-0.292930875304408	0.0909090909090908
-0.292929292929293	0.0909106732842062
-0.27272884678024	0.111111111111111
-0.272727272727273	0.111112685164078
-0.252526820161815	0.131313131313131
-0.252527129405189	0.151515151515152
-0.252525252525252	0.151517028395088
-0.232325104539661	0.171717171717172
-0.232323232323232	0.171719043933601
-0.212123082014338	0.191919191919192
-0.212121212121212	0.191921061812318
-0.191921061812318	0.212121212121212
-0.191919191919192	0.212123082014338
-0.171719043933601	0.232323232323232
-0.171717171717172	0.232325104539661
-0.151517028395088	0.252525252525253
-0.151515151515151	0.252527129405189
-0.131313131313131	0.252526820161815
-0.111112685164078	0.272727272727273
-0.111111111111111	0.27272884678024
-0.0909106732842063	0.292929292929293
-0.0909090909090909	0.292930875304409
-0.0707086633661896	0.313131313131313
-0.0707070707070707	0.313132905790432
-0.0505066554806272	0.333333333333333
-0.0505050505050505	0.33333493830891
-0.0303046497139251	0.353535353535354
-0.0303030303030303	0.353536972946248
-0.0101026461699669	0.373737373737374
-0.0101010101010101	0.373739009806331
0.0100993550278023	0.393939393939394
0.0101010101010102	0.393941049012602
0.0303013537337891	0.414141414141414
0.0303030303030303	0.414143090710655
0.0505033497770529	0.434343434343434
0.0505050505050506	0.434345135071432
0.0707053429573409	0.454545454545455
0.0707070707070707	0.454547182295185
0.0909090909090908	0.454546902340197
0.111109638515909	0.474747474747475
0.111111111111111	0.474748947342677
0.131311631263908	0.494949494949495
0.131313131313131	0.494950994998718
0.151513621120152	0.515151515151515
0.151515151515152	0.515153045546515
0.171715607806505	0.535353535353535
0.171717171717172	0.535355099264202
0.191917590996977	0.555555555555556
0.191919191919192	0.55555715647777
0.212121212121212	0.555556895980812
0.232321858284676	0.575757575757576
0.232323232323232	0.575758949796132
0.252523841464417	0.595959595959596
0.252525252525253	0.595961007020432
0.272725820835611	0.616161616161616
0.272727272727273	0.616163068053278
0.292927795923747	0.636363636363636
0.292929292929293	0.636365133369183
0.313131313131313	0.636364886650208
0.333332041951569	0.656565656565657
0.333333333333333	0.656566947947421
0.353534016703433	0.676767676767677
0.353535353535354	0.676769013599597
0.373737373737374	0.67676878953316
0.393938239444773	0.696969696969697
0.393939393939394	0.696970851464318
0.414140213366021	0.717171717171717
0.414141414141414	0.71717291794711
0.434342182042032	0.737373737373737
0.434343434343434	0.73737498967514
0.454545454545455	0.737374774682606
0.474746389731219	0.757575757575758
0.474747474747475	0.757576842592013
0.494949494949495	0.757576650332603
0.515150577909906	0.777777777777778
0.515151515151515	0.777778715019386
0.535352548203202	0.797979797979798
0.535353535353535	0.797980785130131
0.555555555555556	0.797980603824385
0.575756722951943	0.818181818181818
0.575757575757576	0.818182670987451
0.595959595959596	0.81818250669501
0.616160883178017	0.838383838383838
0.616161616161616	0.838384571367438
0.636363636363636	0.838384421931086
0.65656503063789	0.858585858585859
0.656565656565657	0.858586484513626
0.676767676767677	0.858586348321207
0.696969166562508	0.878787878787879
0.696969696969697	0.878788409195068
0.717171717171717	0.878788285082323
0.737373737373737	0.878788178644134
0.757575757575758	0.878788088281718
0.777777540585176	0.898989898989899
0.777777777777778	0.8989901361825
0.797979797979798	0.898990056442277
0.818181818181818	0.898989991956999
0.838383838383838	0.898989942508312
0.838383881902252	0.898989898989899
0.838383838383838	0.881265864768092
0.834596747052259	0.878787878787879
0.818181818181818	0.86710987708697
0.805607046573495	0.858585858585859
0.797979797979798	0.853007429397793
0.777777777777778	0.838754806333508
0.777277441333762	0.838383838383838
0.757575757575758	0.82277445829507
0.751516729153947	0.818181818181818
0.737373737373737	0.806787651204655
0.725979694281818	0.797979797979798
0.717171717171717	0.790776877260036
0.700649471903768	0.777777777777778
0.696969696969697	0.77472778486319
0.676767676767677	0.758360814290987
0.675801813895481	0.757575757575758
0.656565656565657	0.741182191409479
0.651941625565575	0.737373737373737
0.636363636363636	0.723964557932359
0.62821531583512	0.717171717171717
0.616161616161616	0.70670057806632
0.604618152872423	0.696969696969697
0.595959595959596	0.68938402222244
0.581146230918861	0.676767676767677
0.575757575757576	0.67200956519042
0.557796295545299	0.656565656565657
0.555555555555556	0.654572626969866
0.535353535353535	0.636918820836681
0.534715734464997	0.636363636363636
0.515151515151515	0.618789307959311
0.512157106799718	0.616161616161616
0.494949494949495	0.600608277334144
0.489692113873512	0.595959595959596
0.474747474747475	0.582372759761413
0.467319402774413	0.575757575757576
0.454545454545455	0.564080144503878
0.445037795062191	0.555555555555556
0.434343434343434	0.545728126170366
0.42284625767819	0.535353535353535
0.414141414141414	0.527314660744549
0.400743879356143	0.515151515151515
0.393939393939394	0.508837928967394
0.378729851346256	0.494949494949495
0.373737373737374	0.49029630567206
0.356803451548224	0.474747474747475
0.353535353535354	0.471688333967122
0.334964031358164	0.454545454545455
0.333333333333333	0.453012703391886
0.313211004690749	0.434343434343434
0.313131313131313	0.434268231343777
0.292929292929293	0.415217674781742
0.291775103947154	0.414141414141414
0.272727272727273	0.396097341451491
0.270424132036372	0.393939393939394
0.252525252525253	0.376919792763454
0.249144409138972	0.373737373737374
0.232323232323232	0.357684091665847
0.227935568694562	0.353535353535354
0.212121212121212	0.338389381854848
0.206797265039926	0.333333333333333
0.191919191919192	0.319034878604337
0.185729169963534	0.313131313131313
0.171717171717172	0.29961986076031
0.164730969650006	0.292929292929293
0.151515151515152	0.280143663724997
0.143802361945008	0.272727272727273
0.131313131313131	0.260605673284446
0.122943053882252	0.252525252525253
0.111111111111111	0.241005320156766
0.102152759423184	0.232323232323232
0.0909090909090908	0.221342075157408
0.0814311973670594	0.212121212121212
0.0707070707070707	0.201615444893616
0.0607780893946906	0.191919191919192
0.0505050505050506	0.181824967913164
0.0401931582135798	0.171717171717172
0.0303030303030303	0.161970211243207
0.0196761257755525	0.151515151515152
0.0101010101010102	0.142050767263914
-0.000773288459408731	0.131313131313131
-0.0101010101010101	0.122066250868899
-0.0211553692375852	0.111111111111111
-0.0303030303030303	0.10201629687047
-0.0414704072274186	0.0909090909090908
-0.0505050505050505	0.0819005576127098
-0.061718700759445	0.0707070707070707
-0.0707070707070707	0.061718700759445
-0.0819005576127095	0.0505050505050506
-0.0909090909090909	0.0414704072274184
-0.102016296870469	0.0303030303030303
-0.111111111111111	0.0211553692375852
-0.122066250868899	0.0101010101010102
-0.131313131313131	0.000773288459408698
-0.142050767263914	-0.0101010101010101
-0.151515151515151	-0.0196761257755523
-0.161970211243207	-0.0303030303030303
-0.171717171717172	-0.0401931582135797
-0.181824967913164	-0.0505050505050505
-0.191919191919192	-0.0607780893946907
-0.201615444893616	-0.0707070707070707
-0.212121212121212	-0.0814311973670594
-0.221342075157408	-0.0909090909090909
-0.232323232323232	-0.102152759423184
-0.241005320156766	-0.111111111111111
-0.252525252525252	-0.122943053882252
-0.260605673284445	-0.131313131313131
-0.272727272727273	-0.143802361945009
-0.280143663724997	-0.151515151515151
-0.292929292929293	-0.164730969650006
-0.29961986076031	-0.171717171717172
-0.313131313131313	-0.185729169963534
-0.319034878604337	-0.191919191919192
-0.333333333333333	-0.206797265039926
-0.338389381854848	-0.212121212121212
-0.353535353535353	-0.227935568694562
-0.357684091665847	-0.232323232323232
-0.373737373737374	-0.249144409138972
-0.376919792763454	-0.252525252525252
-0.393939393939394	-0.270424132036371
-0.396097341451491	-0.272727272727273
-0.414141414141414	-0.291775103947154
-0.415217674781742	-0.292929292929293
-0.434268231343777	-0.313131313131313
-0.434343434343434	-0.313211004690749
-0.453012703391886	-0.333333333333333
-0.454545454545455	-0.334964031358164
-0.471688333967121	-0.353535353535353
-0.474747474747475	-0.356803451548224
-0.49029630567206	-0.373737373737374
-0.494949494949495	-0.378729851346257
-0.508837928967394	-0.393939393939394
-0.515151515151515	-0.400743879356143
-0.527314660744549	-0.414141414141414
-0.535353535353535	-0.42284625767819
-0.545728126170366	-0.434343434343434
-0.555555555555556	-0.445037795062191
-0.564080144503878	-0.454545454545455
-0.575757575757576	-0.467319402774413
-0.582372759761413	-0.474747474747475
-0.595959595959596	-0.489692113873512
-0.600608277334144	-0.494949494949495
-0.616161616161616	-0.512157106799718
-0.618789307959311	-0.515151515151515
-0.636363636363636	-0.534715734464997
-0.636918820836682	-0.535353535353535
-0.654572626969866	-0.555555555555556
-0.656565656565657	-0.557796295545299
-0.672009565190419	-0.575757575757576
-0.676767676767677	-0.581146230918862
-0.68938402222244	-0.595959595959596
-0.696969696969697	-0.604618152872423
-0.70670057806632	-0.616161616161616
-0.717171717171717	-0.62821531583512
-0.723964557932359	-0.636363636363636
-0.737373737373737	-0.651941625565574
-0.741182191409479	-0.656565656565657
-0.757575757575758	-0.675801813895481
-0.758360814290987	-0.676767676767677
-0.77472778486319	-0.696969696969697
-0.777777777777778	-0.700649471903768
-0.790776877260036	-0.717171717171717
-0.797979797979798	-0.725979694281818
-0.806787651204656	-0.737373737373737
-0.818181818181818	-0.751516729153947
-0.82277445829507	-0.757575757575758
-0.838383838383838	-0.777277441333761
-0.83875480633351	-0.777777777777778
-0.853007429397793	-0.797979797979798
-0.858585858585859	-0.805607046573495
-0.86710987708697	-0.818181818181818
-0.878787878787879	-0.834596747052259
-0.881265864768092	-0.838383838383838
-0.898989898989899	-0.838383881902252
-0.898989942508312	-0.838383838383838
-0.898989991956999	-0.818181818181818
-0.898990056442277	-0.797979797979798
-0.8989901361825	-0.777777777777778
-0.898989898989899	-0.777777540585177


==> rateDiffVsRhoaebePos-30.tsv <==
x	y
-0.292929292929293	-0.63021803915667
-0.27621794134544	-0.616161616161616
-0.272727272727273	-0.61310408560552
-0.252563628695959	-0.595959595959596
-0.252525252525252	-0.595925717755212
-0.252525252084773	-0.595959595959596
-0.252525252525252	-0.595959596400075
-0.272727231453117	-0.616161616161616
-0.272727272727273	-0.616161657435772
-0.292929206538102	-0.636363636363636
-0.292929292929293	-0.636363722754828
-0.300002800663863	-0.636363636363636
-0.292929292929293	-0.63021803915667


==> rateDiffVsRhoaebePos-31.tsv <==
x	y
-0.373737373737374	0.0101012355653226
-0.357396148481279	0.0101010101010102
-0.373737373737374	-0.00711009269076493
-0.373737599201686	0.0101010101010102
-0.373737373737374	0.0101012355653226


==> rateDiffVsRhoaebePos-32.tsv <==
x	y
-0.0101010101010101	0.373737599201686
0.00711009269076475	0.373737373737374
-0.0101010101010101	0.357396148481279
-0.0101012355653225	0.373737373737374
-0.0101010101010101	0.373737599201686


==> rateDiffVsRhoaebePos-33.tsv <==
x	y
-0.353535353535353	0.0303032391081175
-0.338161345638211	0.0303030303030303
-0.353535353535353	0.0142072268637416
-0.353535562340441	0.0303030303030303
-0.353535353535353	0.0303032391081175


==> rateDiffVsRhoaebePos-34.tsv <==
x	y
-0.0303030303030303	0.353535562340441
-0.0142072268637415	0.353535353535354
-0.0303030303030303	0.338161345638211
-0.0303032391081175	0.353535353535354
-0.0303030303030303	0.353535562340441


==> rateDiffVsRhoaebePos-35.tsv <==
x	y
-0.333333333333333	0.0505052448738117
-0.318819422599421	0.0505050505050506
-0.333333333333333	0.0353991779686669
-0.333333527702095	0.0505050505050506
-0.333333333333333	0.0505052448738117


==> rateDiffVsRhoaebePos-36.tsv <==
x	y
-0.0505050505050505	0.333333527702094
-0.035399177968667	0.333333333333333
-0.0505050505050505	0.318819422599421
-0.0505052448738116	0.333333333333333
-0.0505050505050505	0.333333527702094


==> rateDiffVsRhoaebePos-37.tsv <==
x	y
-0.797979797979798	-0.535353394593177
-0.785230342423896	-0.535353535353535
-0.797979797979798	-0.551037153898882
-0.797979938740156	-0.535353535353535
-0.797979797979798	-0.535353394593177


==> rateDiffVsRhoaebePos-38.tsv <==
x	y
0.535353535353535	0.797979938740156
0.551037153898882	0.797979797979798
0.535353535353535	0.785230342423896
0.535353394593177	0.797979797979798
0.535353535353535	0.797979938740156


==> rateDiffVsRhoaebePos-39.tsv <==
x	y
0.333333333333333	0.656565819444449
0.34854057235064	0.656565656565657
0.333333333333333	0.643436210241537
0.33333317045454	0.656565656565657
0.333333333333333	0.656565819444449


==> rateDiffVsRhoaebePos-4.tsv <==
x	y
-0.878787878787879	-0.696969448698879
-0.858586066184268	-0.676767676767677
-0.858586202378589	-0.656565656565657
-0.858585858585859	-0.656565312772926
-0.838384139795457	-0.636363636363636
-0.838384289233896	-0.616161616161616
-0.838383838383838	-0.616161165311558
-0.818182224560847	-0.595959595959596
-0.818182388855583	-0.575757575757576
-0.818181818181818	-0.575757005083811
-0.797980321691861	-0.555555555555556
-0.79798050300014	-0.535353535353535
-0.797979797979798	-0.535352830333194
-0.777778432888698	-0.515151515151515
-0.777777777777778	-0.515150860040595
-0.757576368201293	-0.494949494949495
-0.757576560463388	-0.474747474747475
-0.757575757575758	-0.474746671859844
-0.737374492553315	-0.454545454545455
-0.737374707548851	-0.434343434343434
-0.737373737373737	-0.434342464168321
-0.717172635820101	-0.414141414141414
-0.717171717171717	-0.41414049549303
-0.696970569336663	-0.393939393939394
-0.696969696969697	-0.393938521572427
-0.676768507404923	-0.373737373737374
-0.676768731474489	-0.353535353535353
-0.676767676767677	-0.353534298828541
-0.656566665821678	-0.333333333333333
-0.656565656565657	-0.333332324077312
-0.636364604523891	-0.313131313131313
-0.636364851246312	-0.292929292929293
-0.636363636363636	-0.292928078046618
-0.616162785929777	-0.272727272727273
-0.616161616161616	-0.272726102959112
-0.595960724896361	-0.252525252525252
-0.595959595959596	-0.252524123588488
-0.575758667671543	-0.232323232323232
-0.575757575757576	-0.232322140409265
-0.555556613855754	-0.212121212121212
-0.55555687435635	-0.191919191919192
-0.555555555555556	-0.191917873118397
-0.535354817142265	-0.171717171717172
-0.535353535353535	-0.171715889928442
-0.51515276342411	-0.151515151515151
-0.515151515151515	-0.151513903242556
-0.494950712875889	-0.131313131313131
-0.494949494949495	-0.131311913386737
-0.474748665219465	-0.111111111111111
-0.474747474747475	-0.111109920639121
-0.454546620216638	-0.0909090909090909
-0.454546900175536	-0.0707070707070707
-0.454545454545455	-0.0707056250769893
-0.434344852951406	-0.0505050505050505
-0.434343434343434	-0.0505036318970786
-0.414142808590292	-0.0303030303030303
-0.414141414141414	-0.0303016358541523
-0.393940766891938	-0.0101010101010101
-0.393939393939394	-0.0100996371484655
-0.373738727685402	0.0101010101010102
-0.373737373737374	0.0101023640490381
-0.353536690825087	0.0303030303030303
-0.353535353535353	0.0303043675927635
-0.333334656187547	0.0505050505050506
-0.333333333333333	0.0505063733592642
-0.313132623668897	0.0707070707070707
-0.313131313131313	0.0707083812446545
-0.29293059318273	0.0909090909090908
-0.292929292929293	0.0909103911625275
-0.272728564658445	0.111111111111111
-0.272727272727273	0.111112403042284
-0.25252653803993	0.131313131313131
-0.252526847287623	0.151515151515152
-0.252525252525252	0.151516746277522
-0.232324822422031	0.171717171717172
-0.232323232323232	0.17171876181597
-0.212122799896675	0.191919191919192
-0.212121212121212	0.191920779694655
-0.191920779694655	0.212121212121212
-0.191919191919192	0.212122799896675
-0.17171876181597	0.232323232323232
-0.171717171717172	0.232324822422031
-0.151516746277522	0.252525252525253
-0.151515151515151	0.252526847287623
-0.131313131313131	0.25252653803993
-0.111112403042284	0.272727272727273
-0.111111111111111	0.272728564658445
-0.0909103911625277	0.292929292929293
-0.0909090909090909	0.29293059318273
-0.0707083812446545	0.313131313131313
-0.0707070707070707	0.313132623668897
-0.050506373359264	0.333333333333333
-0.0505050505050505	0.333334656187547
-0.0303043675927635	0.353535353535354
-0.0303030303030303	0.353536690825087
-0.0101023640490379	0.373737373737374
-0.0101010101010101	0.373738727685402
0.0100996371484656	0.393939393939394
0.0101010101010102	0.393940766891938
0.0303016358541523	0.414141414141414
0.0303030303030303	0.414142808590292
0.0505036318970787	0.434343434343434
0.0505050505050506	0.434344852951406
0.0707056250769893	0.454545454545455
0.0707070707070707	0.454546900175536
0.0909090909090908	0.454546620216638
0.111109920639121	0.474747474747475
0.111111111111111	0.474748665219465
0.131311913386737	0.494949494949495
0.131313131313131	0.494950712875889
0.151513903242556	0.515151515151515
0.151515151515152	0.51515276342411
0.171715889928442	0.535353535353535
0.171717171717172	0.535354817142265
0.191917873118397	0.555555555555556
0.191919191919192	0.55555687435635
0.212121212121212	0.555556613855754
0.232322140409265	0.575757575757576
0.232323232323232	0.575758667671543
0.252524123588488	0.595959595959596
0.252525252525253	0.595960724896361
0.272726102959112	0.616161616161616
0.272727272727273	0.616162785929777
0.292928078046617	0.636363636363636
0.292929292929293	0.636364851246312
0.313131313131313	0.636364604523891
0.333332324077312	0.656565656565657
0.333333333333333	0.656566665821678
0.353534298828541	0.676767676767677
0.353535353535354	0.676768731474489
0.373737373737374	0.676768507404923
0.393938521572427	0.696969696969697
0.393939393939394	0.696970569336664
0.41414049549303	0.717171717171717
0.414141414141414	0.717172635820102
0.434342464168321	0.737373737373737
0.434343434343434	0.737374707548851
0.454545454545455	0.737374492553314
0.474746671859844	0.757575757575758
0.474747474747475	0.757576560463388
0.494949494949495	0.757576368201293
0.515150860040595	0.777777777777778
0.515151515151515	0.777778432888698
0.535352830333194	0.797979797979798
0.535353535353535	0.79798050300014
0.555555555555556	0.797980321691861
0.575757005083811	0.818181818181818
0.575757575757576	0.818182388855583
0.595959595959596	0.818182224560847
0.616161165311558	0.838383838383838
0.616161616161616	0.838384289233896
0.636363636363636	0.838384139795457
0.656565312772926	0.858585858585859
0.656565656565657	0.858586202378589
0.676767676767677	0.858586066184268
0.696969448698879	0.878787878787879
0.696969696969697	0.878788127058697
0.717171717171717	0.878788002944219
0.737373737373737	0.878787896504544
0.741334551193007	0.878787878787879
0.737373737373737	0.875656680614204
0.717171717171717	0.860210261611713
0.714998468365164	0.858585858585859
0.696969696969697	0.844131276364238
0.689439769144139	0.838383838383838
0.676767676767677	0.828069515998019
0.664053908252311	0.818181818181818
0.656565656565657	0.812003267073749
0.63883575939308	0.797979797979798
0.636363636363636	0.7959146780964
0.616161616161616	0.77941522856185
0.614112029015846	0.777777777777778
0.595959595959596	0.76251254589308
0.58986718414927	0.757575757575758
0.575757575757576	0.745584982447532
0.565755123466085	0.737373737373737
0.555555555555556	0.728621263849938
0.541774619147168	0.717171717171717
0.535353535353535	0.711611787381313
0.5179245693373	0.696969696969697
0.515151515151515	0.6945483207067
0.494949494949495	0.677314988616619
0.494301555755913	0.676767676767677
0.474747474747475	0.659632849713617
0.471152194142798	0.656565656565657
0.454545454545455	0.641902877537679
0.448112618184956	0.636363636363636
0.434343434343434	0.624119159466167
0.425182686854086	0.616161616161616
0.414141414141414	0.606276511076491
0.40236222994613	0.595959595959596
0.393939393939394	0.588370366432578
0.379651057164629	0.575757575757576
0.373737373737374	0.570396687739963
0.35704896435024	0.555555555555556
0.353535353535354	0.552351890466169
0.334555737699858	0.535353535353535
0.333333333333333	0.534232780902942
0.313131313131313	0.515906685335944
0.312291311729775	0.515151515151515
0.292929292929293	0.497352201773936
0.290274564400423	0.494949494949495
0.272727272727273	0.478732600379986
0.268352434809889	0.474747474747475
0.252525252525253	0.460045307415581
0.246524896317709	0.454545454545455
0.232323232323232	0.441288000271811
0.224791888475085	0.434343434343434
0.212121212121212	0.42245857738239
0.20315332096842	0.414141414141414
0.191919191919192	0.403555132386141
0.181609076615214	0.393939393939394
0.171717171717172	0.384575931852006
0.160159013598655	0.373737373737374
0.151515151515152	0.365519396004518
0.138802967082647	0.353535353535354
0.131313131313131	0.346384081987509
0.117540750315211	0.333333333333333
0.111111111111111	0.327168669284122
0.0963721553023313	0.313131313131313
0.0909090909090908	0.307871946975994
0.0752969531142598	0.292929292929293
0.0707070707070707	0.28849280257727
0.0543148938706199	0.272727272727273
0.0505050505050506	0.269030212222167
0.0334257064381545	0.252525252525253
0.0303030303030303	0.249483232020181
0.0126290978648663	0.232323232323232
0.0101010101010102	0.229850990422225
-0.00807524743402064	0.212121212121212
-0.0101010101010101	0.210132681465222
-0.0286876687299244	0.191919191919192
-0.0303030303030303	0.19032755878282
-0.0492085302723597	0.171717171717172
-0.0505050505050505	0.170434930286839
-0.0696382228213029	0.151515151515152
-0.0707070707070707	0.150454153438291
-0.0899771654289333	0.131313131313131
-0.0909090909090909	0.130384631038878
-0.110225807484225	0.111111111111111
-0.111111111111111	0.110225807484225
-0.130384631038878	0.0909090909090908
-0.131313131313131	0.0899771654289333
-0.150454153438291	0.0707070707070707
-0.151515151515151	0.069638222821303
-0.170434930286839	0.0505050505050506
-0.171717171717172	0.0492085302723597
-0.19032755878282	0.0303030303030303
-0.191919191919192	0.0286876687299243
-0.210132681465222	0.0101010101010102
-0.212121212121212	0.00807524743402075
-0.229850990422225	-0.0101010101010101
-0.232323232323232	-0.0126290978648665
-0.249483232020181	-0.0303030303030303
-0.252525252525252	-0.0334257064381544
-0.269030212222167	-0.0505050505050505
-0.272727272727273	-0.05431489387062
-0.28849280257727	-0.0707070707070707
-0.292929292929293	-0.0752969531142597
-0.307871946975994	-0.0909090909090909
-0.313131313131313	-0.0963721553023314
-0.327168669284122	-0.111111111111111
-0.333333333333333	-0.117540750315211
-0.346384081987509	-0.131313131313131
-0.353535353535353	-0.138802967082647
-0.365519396004518	-0.151515151515151
-0.373737373737374	-0.160159013598655
-0.384575931852007	-0.171717171717172
-0.393939393939394	-0.181609076615214
-0.403555132386141	-0.191919191919192
-0.414141414141414	-0.20315332096842
-0.42245857738239	-0.212121212121212
-0.434343434343434	-0.224791888475085
-0.441288000271811	-0.232323232323232
-0.454545454545455	-0.246524896317709
-0.46004530741558	-0.252525252525252
-0.474747474747475	-0.268352434809888
-0.478732600379986	-0.272727272727273
-0.494949494949495	-0.290274564400423
-0.497352201773936	-0.292929292929293
-0.515151515151515	-0.312291311729775
-0.515906685335944	-0.313131313131313
-0.534232780902942	-0.333333333333333
-0.535353535353535	-0.334555737699858
-0.552351890466169	-0.353535353535353
-0.555555555555556	-0.357048964350239
-0.570396687739963	-0.373737373737374
-0.575757575757576	-0.379651057164629
-0.588370366432577	-0.393939393939394
-0.595959595959596	-0.40236222994613
-0.606276511076491	-0.414141414141414
-0.616161616161616	-0.425182686854086
-0.624119159466167	-0.434343434343434
-0.636363636363636	-0.448112618184956
-0.641902877537679	-0.454545454545455
-0.656565656565657	-0.471152194142798
-0.659632849713616	-0.474747474747475
-0.676767676767677	-0.494301555755912
-0.677314988616619	-0.494949494949495
-0.6945483207067	-0.515151515151515
-0.696969696969697	-0.5179245693373
-0.711611787381313	-0.535353535353535
-0.717171717171717	-0.541774619147168
-0.728621263849938	-0.555555555555556
-0.737373737373737	-0.565755123466085
-0.745584982447532	-0.575757575757576
-0.757575757575758	-0.58986718414927
-0.76251254589308	-0.595959595959596
-0.777777777777778	-0.614112029015847
-0.77941522856185	-0.616161616161616
-0.795914678096401	-0.636363636363636
-0.797979797979798	-0.638835759393079
-0.812003267073749	-0.656565656565657
-0.818181818181818	-0.664053908252311
-0.828069515998019	-0.676767676767677
-0.838383838383838	-0.689439769144139
-0.844131276364238	-0.696969696969697
-0.858585858585859	-0.714998468365164
-0.860210261611713	-0.717171717171717
-0.875656680614204	-0.737373737373737
-0.878787878787879	-0.741334551193007
-0.878787896504544	-0.737373737373737
-0.878788002944219	-0.717171717171717
-0.878788127058697	-0.696969696969697
-0.878787878787879	-0.696969448698879


==> rateDiffVsRhoaebePos-40.tsv <==
x	y
-0.656565656565657	-0.333333170454541
-0.643436210241537	-0.333333333333333
-0.656565656565657	-0.34854057235064
-0.656565819444449	-0.333333333333333
-0.656565656565657	-0.333333170454541


==> rateDiffVsRhoaebePos-41.tsv <==
x	y
-0.313131313131313	0.0707072527585141
-0.299366764620581	0.0707070707070707
-0.313131313131313	0.0564644839757305
-0.313131495182756	0.0707070707070707
-0.313131313131313	0.0707072527585141


==> rateDiffVsRhoaebePos-42.tsv <==
x	y
-0.0707070707070707	0.313131495182756
-0.0564644839757305	0.313131313131313
-0.0707070707070707	0.299366764620581
-0.0707072527585141	0.313131313131313
-0.0707070707070707	0.313131495182756


==> rateDiffVsRhoaebePos-43.tsv <==
x	y
0.191919191919192	0.555555745870671
0.206677501329256	0.555555555555556
0.191919191919192	0.542346025533269
0.191919001604076	0.555555555555556
0.191919191919192	0.555555745870671


==> rateDiffVsRhoaebePos-44.tsv <==
x	y
-0.555555555555556	-0.191919001604076
-0.542346025533269	-0.191919191919192
-0.555555555555556	-0.206677501329256
-0.555555745870671	-0.191919191919192
-0.555555555555556	-0.191919001604076


==> rateDiffVsRhoaebePos-45.tsv <==
x	y
-0.0909090909090909	0.292929464696015
-0.0774022526299663	0.292929292929293
-0.0909090909090909	0.27980016083327
-0.0909092626758126	0.292929292929293
-0.0909090909090909	0.292929464696015


==> rateDiffVsRhoaebePos-46.tsv <==
x	y
-0.292929292929293	0.0909092626758125
-0.27980016083327	0.0909090909090908
-0.292929292929293	0.0774022526299664
-0.292929464696015	0.0909090909090908
-0.292929292929293	0.0909092626758125


==> rateDiffVsRhoaebePos-47.tsv <==
x	y
-0.272727272727273	0.111111274555104
-0.260116773178801	0.111111111111111
-0.272727272727273	0.0982119452706634
-0.272727436171265	0.111111111111111
-0.272727272727273	0.111111274555104


==> rateDiffVsRhoaebePos-48.tsv <==
x	y
-0.111111111111111	0.272727436171265
-0.0982119452706634	0.272727272727273
-0.111111111111111	0.260116773178801
-0.111111274555104	0.272727272727273
-0.111111111111111	0.272727436171265


==> rateDiffVsRhoaebePos-49.tsv <==
x	y
-0.252525252525252	0.151515335689694
-0.240669136256572	0.151515151515152
-0.252525252525252	0.139484468175717
-0.252525436699795	0.151515151515152
-0.252525252525252	0.151515335689694


==> rateDiffVsRhoaebePos-5.tsv <==
x	y
0.878787878787879	0.741334551193007
0.878787896504544	0.737373737373737
0.878788002944219	0.717171717171717
0.878788127058697	0.696969696969697
0.878787878787879	0.696969448698879
0.858586066184268	0.676767676767677
0.858586202378589	0.656565656565657
0.858585858585859	0.656565312772926
0.838384139795457	0.636363636363636
0.838384289233896	0.616161616161616
0.838383838383838	0.616161165311558
0.818182224560847	0.595959595959596
0.818182388855583	0.575757575757576
0.818181818181818	0.575757005083811
0.797980321691861	0.555555555555556
0.79798050300014	0.535353535353535
0.797979797979798	0.535352830333194
0.777778432888698	0.515151515151515
0.777777777777778	0.515150860040595
0.757576368201293	0.494949494949495
0.757576560463388	0.474747474747475
0.757575757575758	0.474746671859844
0.737374492553314	0.454545454545455
0.737374707548851	0.434343434343434
0.737373737373737	0.434342464168321
0.717172635820102	0.414141414141414
0.717171717171717	0.41414049549303
0.696970569336664	0.393939393939394
0.696969696969697	0.393938521572427
0.676768507404923	0.373737373737374
0.676768731474489	0.353535353535354
0.676767676767677	0.353534298828541
0.656566665821678	0.333333333333333
0.656565656565657	0.333332324077312
0.636364604523891	0.313131313131313
0.636364851246312	0.292929292929293
0.636363636363636	0.292928078046617
0.616162785929777	0.272727272727273
0.616161616161616	0.272726102959112
0.595960724896361	0.252525252525253
0.595959595959596	0.252524123588488
0.575758667671543	0.232323232323232
0.575757575757576	0.232322140409265
0.555556613855754	0.212121212121212
0.55555687435635	0.191919191919192
0.555555555555556	0.191917873118397
0.535354817142265	0.171717171717172
0.535353535353535	0.171715889928442
0.51515276342411	0.151515151515152
0.515151515151515	0.151513903242556
0.494950712875889	0.131313131313131
0.494949494949495	0.131311913386737
0.474748665219465	0.111111111111111
0.474747474747475	0.111109920639121
0.454546620216638	0.0909090909090908
0.454546900175536	0.0707070707070707
0.454545454545455	0.0707056250769893
0.434344852951406	0.0505050505050506
0.434343434343434	0.0505036318970787
0.414142808590292	0.0303030303030303
0.414141414141414	0.0303016358541523
0.393940766891938	0.0101010101010102
0.393939393939394	0.0100996371484656
0.373738727685402	-0.0101010101010101
0.373737373737374	-0.0101023640490379
0.353536690825087	-0.0303030303030303
0.353535353535354	-0.0303043675927635
0.333334656187547	-0.0505050505050505
0.333333333333333	-0.050506373359264
0.313132623668897	-0.0707070707070707
0.313131313131313	-0.0707083812446545
0.29293059318273	-0.0909090909090909
0.292929292929293	-0.0909103911625277
0.272728564658445	-0.111111111111111
0.272727272727273	-0.111112403042284
0.25252653803993	-0.131313131313131
0.252526847287623	-0.151515151515151
0.252525252525253	-0.151516746277522
0.232324822422031	-0.171717171717172
0.232323232323232	-0.17171876181597
0.212122799896675	-0.191919191919192
0.212121212121212	-0.191920779694655
0.191920779694655	-0.212121212121212
0.191919191919192	-0.212122799896675
0.17171876181597	-0.232323232323232
0.171717171717172	-0.232324822422031
0.151516746277522	-0.252525252525252
0.151515151515152	-0.252526847287623
0.131313131313131	-0.25252653803993
0.111112403042284	-0.272727272727273
0.111111111111111	-0.272728564658445
0.0909103911625275	-0.292929292929293
0.0909090909090908	-0.29293059318273
0.0707083812446545	-0.313131313131313
0.0707070707070707	-0.313132623668897
0.0505063733592642	-0.333333333333333
0.0505050505050506	-0.333334656187547
0.0303043675927635	-0.353535353535353
0.0303030303030303	-0.353536690825087
0.0101023640490381	-0.373737373737374
0.0101010101010102	-0.373738727685402
-0.0100996371484655	-0.393939393939394
-0.0101010101010101	-0.393940766891938
-0.0303016358541523	-0.414141414141414
-0.0303030303030303	-0.414142808590292
-0.0505036318970786	-0.434343434343434
-0.0505050505050505	-0.434344852951406
-0.0707056250769893	-0.454545454545455
-0.0707070707070707	-0.454546900175536
-0.0909090909090909	-0.454546620216638
-0.111109920639121	-0.474747474747475
-0.111111111111111	-0.474748665219465
-0.131311913386737	-0.494949494949495
-0.131313131313131	-0.494950712875889
-0.151513903242556	-0.515151515151515
-0.151515151515151	-0.51515276342411
-0.171715889928442	-0.535353535353535
-0.171717171717172	-0.535354817142265
-0.191917873118397	-0.555555555555556
-0.191919191919192	-0.55555687435635
-0.212121212121212	-0.555556613855754
-0.232322140409265	-0.575757575757576
-0.232323232323232	-0.575758667671543
-0.252524123588488	-0.595959595959596
-0.252525252525252	-0.595960724896361
-0.272726102959112	-0.616161616161616
-0.272727272727273	-0.616162785929777
-0.292928078046618	-0.636363636363636
-0.292929292929293	-0.636364851246312
-0.313131313131313	-0.636364604523891
-0.333332324077312	-0.656565656565657
-0.333333333333333	-0.656566665821678
-0.353534298828541	-0.676767676767677
-0.353535353535353	-0.676768731474489
-0.373737373737374	-0.676768507404923
-0.393938521572427	-0.696969696969697
-0.393939393939394	-0.696970569336663
-0.41414049549303	-0.717171717171717
-0.414141414141414	-0.717172635820101
-0.434342464168321	-0.737373737373737
-0.434343434343434	-0.737374707548851
-0.454545454545455	-0.737374492553315
-0.474746671859844	-0.757575757575758
-0.474747474747475	-0.757576560463388
-0.494949494949495	-0.757576368201293
-0.515150860040595	-0.777777777777778
-0.515151515151515	-0.777778432888698
-0.535352830333194	-0.797979797979798
-0.535353535353535	-0.79798050300014
-0.555555555555556	-0.797980321691861
-0.575757005083811	-0.818181818181818
-0.575757575757576	-0.818182388855583
-0.595959595959596	-0.818182224560847
-0.616161165311558	-0.838383838383838
-0.616161616161616	-0.838384289233896
-0.636363636363636	-0.838384139795457
-0.656565312772926	-0.858585858585859
-0.656565656565657	-0.858586202378589
-0.676767676767677	-0.858586066184268
-0.696969448698879	-0.878787878787879
-0.696969696969697	-0.878788127058697
-0.717171717171717	-0.878788002944219
-0.737373737373737	-0.878787896504544
-0.741334551193007	-0.878787878787879
-0.737373737373737	-0.875656680614204
-0.717171717171717	-0.860210261611713
-0.714998468365164	-0.858585858585859
-0.696969696969697	-0.844131276364238
-0.689439769144139	-0.838383838383838
-0.676767676767677	-0.828069515998019
-0.664053908252311	-0.818181818181818
-0.656565656565657	-0.812003267073749
-0.638835759393079	-0.797979797979798
-0.636363636363636	-0.795914678096401
-0.616161616161616	-0.77941522856185
-0.614112029015847	-0.777777777777778
-0.595959595959596	-0.76251254589308
-0.58986718414927	-0.757575757575758
-0.575757575757576	-0.745584982447532
-0.565755123466085	-0.737373737373737
-0.555555555555556	-0.728621263849938
-0.541774619147168	-0.717171717171717
-0.535353535353535	-0.711611787381313
-0.5179245693373	-0.696969696969697
-0.515151515151515	-0.6945483207067
-0.494949494949495	-0.677314988616619
-0.494301555755912	-0.676767676767677
-0.474747474747475	-0.659632849713616
-0.471152194142798	-0.656565656565657
-0.454545454545455	-0.641902877537679
-0.448112618184956	-0.636363636363636
-0.434343434343434	-0.624119159466167
-0.425182686854086	-0.616161616161616
-0.414141414141414	-0.606276511076491
-0.40236222994613	-0.595959595959596
-0.393939393939394	-0.588370366432577
-0.379651057164629	-0.575757575757576
-0.373737373737374	-0.570396687739963
-0.357048964350239	-0.555555555555556
-0.353535353535353	-0.552351890466169
-0.334555737699858	-0.535353535353535
-0.333333333333333	-0.534232780902942
-0.313131313131313	-0.515906685335944
-0.312291311729775	-0.515151515151515
-0.292929292929293	-0.497352201773936
-0.290274564400423	-0.494949494949495
-0.272727272727273	-0.478732600379986
-0.268352434809888	-0.474747474747475
-0.252525252525252	-0.46004530741558
-0.246524896317709	-0.454545454545455
-0.232323232323232	-0.441288000271811
-0.224791888475085	-0.434343434343434
-0.212121212121212	-0.42245857738239
-0.20315332096842	-0.414141414141414
-0.191919191919192	-0.403555132386141
-0.181609076615214	-0.393939393939394
-0.171717171717172	-0.384575931852007
-0.160159013598655	-0.373737373737374
-0.151515151515151	-0.365519396004518
-0.138802967082647	-0.353535353535353
-0.131313131313131	-0.346384081987509
-0.117540750315211	-0.333333333333333
-0.111111111111111	-0.327168669284122
-0.0963721553023314	-0.313131313131313
-0.0909090909090909	-0.307871946975994
-0.0752969531142597	-0.292929292929293
-0.0707070707070707	-0.28849280257727
-0.05431489387062	-0.272727272727273
-0.0505050505050505	-0.269030212222167
-0.0334257064381544	-0.252525252525252
-0.0303030303030303	-0.249483232020181
-0.0126290978648665	-0.232323232323232
-0.0101010101010101	-0.229850990422225
0.00807524743402075	-0.212121212121212
0.0101010101010102	-0.210132681465222
0.0286876687299243	-0.191919191919192
0.0303030303030303	-0.19032755878282
0.0492085302723597	-0.171717171717172
0.0505050505050506	-0.170434930286839
0.069638222821303	-0.151515151515151
0.0707070707070707	-0.150454153438291
0.0899771654289333	-0.131313131313131
0.0909090909090908	-0.130384631038878
0.110225807484225	-0.111111111111111
0.111111111111111	-0.110225807484225
0.130384631038878	-0.0909090909090909
0.131313131313131	-0.0899771654289333
0.150454153438291	-0.0707070707070707
0.151515151515152	-0.0696382228213029
0.170434930286839	-0.0505050505050505
0.171717171717172	-0.0492085302723597
0.19032755878282	-0.0303030303030303
0.191919191919192	-0.0286876687299244
0.210132681465222	-0.0101010101010101
0.212121212121212	-0.00807524743402064
0.229850990422225	0.0101010101010102
0.232323232323232	0.0126290978648663
0.249483232020181	0.0303030303030303
0.252525252525253	0.0334257064381545
0.269030212222167	0.0505050505050506
0.272727272727273	0.0543148938706199
0.28849280257727	0.0707070707070707
0.292929292929293	0.0752969531142598
0.307871946975994	0.0909090909090908
0.313131313131313	0.0963721553023313
0.327168669284122	0.111111111111111
0.333333333333333	0.117540750315211
0.346384081987509	0.131313131313131
0.353535353535354	0.138802967082647
0.365519396004518	0.151515151515152
0.373737373737374	0.160159013598655
0.384575931852006	0.171717171717172
0.393939393939394	0.181609076615214
0.403555132386141	0.191919191919192
0.414141414141414	0.20315332096842
0.42245857738239	0.212121212121212
0.434343434343434	0.224791888475085
0.441288000271811	0.232323232323232
0.454545454545455	0.246524896317709
0.460045307415581	0.252525252525253
0.474747474747475	0.268352434809889
0.478732600379986	0.272727272727273
0.494949494949495	0.290274564400423
0.497352201773936	0.292929292929293
0.515151515151515	0.312291311729775
0.515906685335944	0.313131313131313
0.534232780902942	0.333333333333333
0.535353535353535	0.334555737699858
0.552351890466169	0.353535353535354
0.555555555555556	0.35704896435024
0.570396687739963	0.373737373737374
0.575757575757576	0.379651057164629
0.588370366432578	0.393939393939394
0.595959595959596	0.40236222994613
0.606276511076491	0.414141414141414
0.616161616161616	0.425182686854086
0.624119159466167	0.434343434343434
0.636363636363636	0.448112618184956
0.641902877537679	0.454545454545455
0.656565656565657	0.471152194142798
0.659632849713617	0.474747474747475
0.676767676767677	0.494301555755913
0.677314988616619	0.494949494949495
0.6945483207067	0.515151515151515
0.696969696969697	0.5179245693373
0.711611787381313	0.535353535353535
0.717171717171717	0.541774619147168
0.728621263849938	0.555555555555556
0.737373737373737	0.565755123466085
0.745584982447532	0.575757575757576
0.757575757575758	0.58986718414927
0.76251254589308	0.595959595959596
0.777777777777778	0.614112029015846
0.77941522856185	0.616161616161616
0.7959146780964	0.636363636363636
0.797979797979798	0.63883575939308
0.812003267073749	0.656565656565657
0.818181818181818	0.664053908252311
0.828069515998019	0.676767676767677
0.838383838383838	0.689439769144139
0.844131276364238	0.696969696969697
0.858585858585859	0.714998468365164
0.860210261611713	0.717171717171717
0.875656680614204	0.737373737373737
0.878787878787879	0.741334551193007


==> rateDiffVsRhoaebePos-50.tsv <==
x	y
-0.151515151515151	0.252525436699795
-0.139484468175717	0.252525252525253
-0.151515151515151	0.240669136256572
-0.151515335689694	0.252525252525253
-0.151515151515151	0.252525436699795


==> rateDiffVsRhoaebePos-51.tsv <==
x	y
-0.232323232323232	0.171717351227816
-0.220695337884106	0.171717171717172
-0.232323232323232	0.159986961664275
-0.232323411833877	0.171717171717172
-0.232323232323232	0.171717351227816


==> rateDiffVsRhoaebePos-52.tsv <==
x	y
-0.171717171717172	0.232323411833877
-0.159986961664275	0.232323232323232
-0.171717171717172	0.220695337884106
-0.171717351227816	0.232323232323232
-0.171717171717172	0.232323411833877


==> rateDiffVsRhoaebePos-53.tsv <==
x	y
-0.535353535353535	-0.171717018416189
-0.524363800543674	-0.171717171717172
-0.535353535353535	-0.18390789185034
-0.535353688654519	-0.171717171717172
-0.535353535353535	-0.171717018416189


==> rateDiffVsRhoaebePos-54.tsv <==
x	y
0.171717171717172	0.535353688654518
0.183907891850339	0.535353535353535
0.171717171717172	0.524363800543674
0.171717018416189	0.535353535353535
0.171717171717172	0.535353688654518


==> rateDiffVsRhoaebePos-55.tsv <==
x	y
-0.191919191919192	0.212121389308359
-0.180355655051218	0.212121212121212
-0.191919191919192	0.200591376408783
-0.191919369106338	0.212121212121212
-0.191919191919192	0.212121389308359


==> rateDiffVsRhoaebePos-56.tsv <==
x	y
-0.212121212121212	0.191919369106338
-0.200591376408783	0.191919191919192
-0.212121212121212	0.180355655051218
-0.212121389308359	0.191919191919192
-0.212121212121212	0.191919369106338


==> rateDiffVsRhoaebePos-57.tsv <==
x	y
0.434343434343434	0.737373861169985
0.44597549355246	0.737373737373737
0.434343434343434	0.727673403434965
0.434343310547187	0.737373737373737
0.434343434343434	0.737373861169985


==> rateDiffVsRhoaebePos-58.tsv <==
x	y
-0.737373737373737	-0.434343310547187
-0.727673403434965	-0.434343434343434
-0.737373737373737	-0.44597549355246
-0.737373861169985	-0.434343434343434
-0.737373737373737	-0.434343310547187


==> rateDiffVsRhoaebePos-59.tsv <==
x	y
-0.777777777777778	-0.515151424301973
-0.769055075896196	-0.515151515151515
-0.777777777777778	-0.525752488980457
-0.77777786862732	-0.515151515151515
-0.777777777777778	-0.515151424301973


==> rateDiffVsRhoaebePos-6.tsv <==
x	y
0.858585858585859	0.665711391635378
0.858585920243552	0.656565656565657
0.858585858585859	0.656565594907963
0.838383857659829	0.636363636363636
0.838384007100355	0.616161616161616
0.838383838383838	0.6161614474451
0.818181942426685	0.595959595959596
0.818182106723715	0.575757575757576
0.818181818181818	0.575757287215679
0.797980039559337	0.555555555555556
0.797980220870148	0.535353535353535
0.797979797979798	0.535353112463185
0.777778150758009	0.515151515151515
0.777777777777778	0.515151142171284
0.757576086069983	0.494949494949495
0.757576278334763	0.474747474747475
0.757575757575758	0.474746953988469
0.737374210424023	0.454545454545455
0.737374425422563	0.434343434343434
0.737373737373737	0.434342746294609
0.717172353693093	0.414141414141414
0.717171717171717	0.414140777620038
0.696970287209009	0.393939393939394
0.696969696969697	0.393938803700082
0.676768225276685	0.373737373737374
0.676768449349381	0.353535353535354
0.676767676767677	0.353534580953649
0.656566383695935	0.333333333333333
0.656565656565657	0.333332606203055
0.636364322397575	0.313131313131313
0.636364569123441	0.292929292929293
0.636363636363636	0.292928360169489
0.616162503806276	0.272727272727273
0.616161616161616	0.272726385082613
0.595960442772289	0.252525252525253
0.595959595959596	0.252524405712559
0.575758385546955	0.232323232323232
0.575757575757576	0.232322422533853
0.555556331730696	0.212121212121212
0.555556592234931	0.191919191919192
0.555555555555556	0.191918155239817
0.535354535020328	0.171717171717172
0.535353535353535	0.171716172050379
0.515152481301706	0.151515151515152
0.515151515151515	0.151514185364961
0.494950430753061	0.131313131313131
0.494949494949495	0.131312195509566
0.474748383096253	0.111111111111111
0.474747474747475	0.111110202762333
0.45454633809308	0.0909090909090908
0.454546618055887	0.0707070707070707
0.454545454545455	0.0707059071966378
0.43434457083138	0.0505050505050506
0.434343434343434	0.0505039140171046
0.414142526469929	0.0303030303030303
0.414141414141414	0.0303019179745155
0.393940484771275	0.0101010101010102
0.393939393939394	0.0100999192691292
0.373738445564473	-0.0101010101010101
0.373737373737374	-0.0101020819281092
0.353536408703925	-0.0303030303030303
0.353535353535354	-0.0303040854716021
0.333334374066184	-0.0505050505050505
0.333333333333333	-0.0505060912379009
0.313132341547362	-0.0707070707070707
0.313131313131313	-0.0707080991231194
0.292930311061051	-0.0909090909090909
0.292929292929293	-0.0909101090408489
0.27272828253665	-0.111111111111111
0.272727272727273	-0.111112120920488
0.252526255918046	-0.131313131313131
0.252526565170058	-0.151515151515151
0.252525252525253	-0.151516464159956
0.2323245403044	-0.171717171717172
0.232323232323232	-0.171718479698339
0.212122517779012	-0.191919191919192
0.212121212121212	-0.191920497576991
0.191920497576991	-0.212121212121212
0.191919191919192	-0.212122517779012
0.171718479698339	-0.232323232323232
0.171717171717172	-0.2323245403044
0.151516464159957	-0.252525252525252
0.151515151515152	-0.252526565170057
0.131313131313131	-0.252526255918046
0.111112120920488	-0.272727272727273
0.111111111111111	-0.27272828253665
0.0909101090408488	-0.292929292929293
0.0909090909090908	-0.292930311061051
0.0707080991231194	-0.313131313131313
0.0707070707070707	-0.313132341547362
0.050506091237901	-0.333333333333333
0.0505050505050506	-0.333334374066184
0.0303040854716021	-0.353535353535353
0.0303030303030303	-0.353536408703925
0.0101020819281093	-0.373737373737374
0.0101010101010102	-0.373738445564473
-0.010099919269129	-0.393939393939394
-0.0101010101010101	-0.393940484771275
-0.0303019179745155	-0.414141414141414
-0.0303030303030303	-0.414142526469929
-0.0505039140171045	-0.434343434343434
-0.0505050505050505	-0.43434457083138
-0.0707059071966378	-0.454545454545455
-0.0707070707070707	-0.454546618055888
-0.0909090909090909	-0.45454633809308
-0.111110202762333	-0.474747474747475
-0.111111111111111	-0.474748383096253
-0.131312195509566	-0.494949494949495
-0.131313131313131	-0.494950430753061
-0.151514185364961	-0.515151515151515
-0.151515151515151	-0.515152481301706
-0.171716172050379	-0.535353535353535
-0.171717171717172	-0.535354535020328
-0.191918155239817	-0.555555555555556
-0.191919191919192	-0.55555659223493
-0.212121212121212	-0.555556331730696
-0.232322422533853	-0.575757575757576
-0.232323232323232	-0.575758385546955
-0.252524405712559	-0.595959595959596
-0.252525252525252	-0.595960442772289
-0.272726385082613	-0.616161616161616
-0.272727272727273	-0.616162503806276
-0.292928360169489	-0.636363636363636
-0.292929292929293	-0.636364569123441
-0.313131313131313	-0.636364322397574
-0.333332606203055	-0.656565656565657
-0.333333333333333	-0.656566383695935
-0.353534580953649	-0.676767676767677
-0.353535353535353	-0.676768449349381
-0.373737373737374	-0.676768225276685
-0.393938803700082	-0.696969696969697
-0.393939393939394	-0.696970287209009
-0.414140777620038	-0.717171717171717
-0.414141414141414	-0.717172353693093
-0.434342746294609	-0.737373737373737
-0.434343434343434	-0.737374425422562
-0.454545454545455	-0.737374210424023
-0.474746953988469	-0.757575757575758
-0.474747474747475	-0.757576278334763
-0.494949494949495	-0.757576086069983
-0.515151142171284	-0.777777777777778
-0.515151515151515	-0.777778150758009
-0.535353112463185	-0.797979797979798
-0.535353535353535	-0.797980220870148
-0.555555555555556	-0.797980039559337
-0.575757287215679	-0.818181818181818
-0.575757575757576	-0.818182106723715
-0.595959595959596	-0.818181942426685
-0.6161614474451	-0.838383838383838
-0.616161616161616	-0.838384007100355
-0.636363636363636	-0.838383857659829
-0.656565594907963	-0.858585858585859
-0.656565656565657	-0.858585920243552
-0.665711391635378	-0.858585858585859
-0.656565656565657	-0.851332770890582
-0.639374095819133	-0.838383838383838
-0.636363636363636	-0.835959805230896
-0.616161616161616	-0.82013090620366
-0.613603225588132	-0.818181818181818
-0.595959595959596	-0.803863278771229
-0.588373304162162	-0.797979797979798
-0.575757575757576	-0.787609666205086
-0.563284240666247	-0.777777777777778
-0.555555555555556	-0.771349392364762
-0.538339308185369	-0.757575757575758
-0.535353535353535	-0.755065060302918
-0.515151515151515	-0.738504887488772
-0.513747520856728	-0.737373737373737
-0.494949494949495	-0.72148756763731
-0.489662023280345	-0.717171717171717
-0.474747474747475	-0.704444930517602
-0.465699675891726	-0.696969696969697
-0.454545454545455	-0.687364916434129
-0.441863099807869	-0.676767676767677
-0.434343434343434	-0.670237095806951
-0.41815434662074	-0.656565656565657
-0.414141414141414	-0.653052398529358
-0.394575028369228	-0.636363636363636
-0.393939393939394	-0.635802896377333
-0.373737373737374	-0.618120998251789
-0.37145111810918	-0.616161616161616
-0.353535353535353	-0.600299196265148
-0.34851820864512	-0.595959595959596
-0.333333333333333	-0.582419315282603
-0.325698513965914	-0.575757575757576
-0.313131313131313	-0.564475253996172
-0.302993413793647	-0.555555555555556
-0.292929292929293	-0.546461590232779
-0.280404028968253	-0.535353535353535
-0.272727272727273	-0.528373488309388
-0.257931266098036	-0.515151515151515
-0.252525252525252	-0.510206621405276
-0.235575852812218	-0.494949494949495
-0.232323232323232	-0.491957106154113
-0.213338365749293	-0.474747474747475
-0.212121212121212	-0.473621447247331
-0.191919191919192	-0.455104745393663
-0.191305118195322	-0.454545454545455
-0.171717171717172	-0.43635383908497
-0.169524860745018	-0.434343434343434
-0.151515151515151	-0.417526092122441
-0.147848556822276	-0.414141414141414
-0.131313131313131	-0.398618605103928
-0.126276651655867	-0.393939393939394
-0.111111111111111	-0.379628747440774
-0.104809471114395	-0.373737373737374
-0.0909090909090909	-0.360554128311655
-0.0834472341655004	-0.353535353535353
-0.0707070707070707	-0.341392571527907
-0.0621900629028289	-0.333333333333333
-0.0505050505050505	-0.322142093726914
-0.0410379905465246	-0.313131313131313
-0.0303030303030303	-0.302800885412106
-0.0199909677360738	-0.292929292929293
-0.0101010101010101	-0.283367294440846
0.000951132634188473	-0.272727272727273
0.0101010101010102	-0.26383981162907
0.0217885118410523	-0.252525252525252
0.0303030303030303	-0.244217058197168
0.0425214428679008	-0.232323232323232
0.0505050505050506	-0.224497774827742
0.0631502689334791	-0.212121212121212
0.0707070707070707	-0.20468081214444
0.0836754029274675	-0.191919191919192
0.0909090909090908	-0.184765122453707
0.104097327691495	-0.171717171717172
0.111111111111111	-0.164749752619157
0.124416597105968	-0.151515151515151
0.131313131313131	-0.14463383796246
0.14463383796246	-0.131313131313131
0.151515151515152	-0.124416597105967
0.164749752619157	-0.111111111111111
0.171717171717172	-0.104097327691495
0.184765122453707	-0.0909090909090909
0.191919191919192	-0.0836754029274677
0.20468081214444	-0.0707070707070707
0.212121212121212	-0.0631502689334792
0.224497774827742	-0.0505050505050505
0.232323232323232	-0.042521442867901
0.244217058197168	-0.0303030303030303
0.252525252525253	-0.0217885118410521
0.26383981162907	-0.0101010101010101
0.272727272727273	-0.000951132634188504
0.283367294440846	0.0101010101010102
0.292929292929293	0.0199909677360739
0.302800885412106	0.0303030303030303
0.313131313131313	0.0410379905465246
0.322142093726914	0.0505050505050506
0.333333333333333	0.0621900629028288
0.341392571527907	0.0707070707070707
0.353535353535354	0.0834472341655004
0.360554128311655	0.0909090909090908
0.373737373737374	0.104809471114394
0.379628747440774	0.111111111111111
0.393939393939394	0.126276651655867
0.398618605103928	0.131313131313131
0.414141414141414	0.147848556822276
0.417526092122441	0.151515151515152
0.434343434343434	0.169524860745018
0.43635383908497	0.171717171717172
0.454545454545455	0.191305118195322
0.455104745393662	0.191919191919192
0.473621447247331	0.212121212121212
0.474747474747475	0.213338365749293
0.491957106154113	0.232323232323232
0.494949494949495	0.235575852812218
0.510206621405276	0.252525252525253
0.515151515151515	0.257931266098036
0.528373488309388	0.272727272727273
0.535353535353535	0.280404028968253
0.54646159023278	0.292929292929293
0.555555555555556	0.302993413793647
0.564475253996172	0.313131313131313
0.575757575757576	0.325698513965914
0.582419315282603	0.333333333333333
0.595959595959596	0.34851820864512
0.600299196265148	0.353535353535354
0.616161616161616	0.371451118109181
0.618120998251789	0.373737373737374
0.635802896377333	0.393939393939394
0.636363636363636	0.394575028369228
0.653052398529358	0.414141414141414
0.656565656565657	0.41815434662074
0.670237095806951	0.434343434343434
0.676767676767677	0.441863099807869
0.687364916434129	0.454545454545455
0.696969696969697	0.465699675891726
0.704444930517602	0.474747474747475
0.717171717171717	0.489662023280345
0.72148756763731	0.494949494949495
0.737373737373737	0.513747520856729
0.738504887488772	0.515151515151515
0.755065060302918	0.535353535353535
0.757575757575758	0.538339308185369
0.771349392364762	0.555555555555556
0.777777777777778	0.563284240666247
0.787609666205086	0.575757575757576
0.797979797979798	0.588373304162162
0.803863278771229	0.595959595959596
0.818181818181818	0.613603225588132
0.82013090620366	0.616161616161616
0.835959805230896	0.636363636363636
0.838383838383838	0.639374095819133
0.851332770890582	0.656565656565657
0.858585858585859	0.665711391635378


==> rateDiffVsRhoaebePos-60.tsv <==
x	y
0.515151515151515	0.77777786862732
0.525752488980456	0.777777777777778
0.515151515151515	0.769055075896196
0.515151424301973	0.777777777777778
0.515151515151515	0.77777786862732


==> rateDiffVsRhoaebePos-61.tsv <==
x	y
-0.515151515151515	-0.151515031732175
-0.506304340844597	-0.151515151515151
-0.515151515151515	-0.161261259243254
-0.515151634934491	-0.151515151515151
-0.515151515151515	-0.151515031732175


==> rateDiffVsRhoaebePos-62.tsv <==
x	y
0.151515151515152	0.515151634934491
0.161261259243254	0.515151515151515
0.151515151515152	0.506304340844597
0.151515031732175	0.515151515151515
0.151515151515152	0.515151634934491


==> rateDiffVsRhoaebePos-63.tsv <==
x	y
-0.858585858585859	-0.656565594907963
-0.851332770890582	-0.656565656565657
-0.858585858585859	-0.665711391635378
-0.858585920243552	-0.656565656565657
-0.858585858585859	-0.656565594907963


==> rateDiffVsRhoaebePos-64.tsv <==
x	y
0.656565656565657	0.858585920243552
0.665711391635378	0.858585858585859
0.656565656565657	0.851332770890582
0.656565594907963	0.858585858585859
0.656565656565657	0.858585920243552


==> rateDiffVsRhoaebePos-65.tsv <==
x	y
-0.0707070707070707	-0.452204571732854
-0.0510926718716535	-0.434343434343434
-0.0505050505050505	-0.433795758320735
-0.0505050424972077	-0.434343434343434
-0.0505050505050505	-0.434343442351277
-0.0707070356752316	-0.454545454545455
-0.0707070707070707	-0.454545489577294
-0.0732348456538593	-0.454545454545455
-0.0707070707070707	-0.452204571732854


==> rateDiffVsRhoaebePos-66.tsv <==
x	y
0.454545454545455	0.0732348456538593
0.454545489577294	0.0707070707070707
0.454545454545455	0.0707070356752316
0.434343442351277	0.0505050505050506
0.434343434343434	0.0505050424972079
0.433795758320735	0.0505050505050506
0.434343434343434	0.0510926718716534
0.452204571732854	0.0707070707070707
0.454545454545455	0.0732348456538593


==> rateDiffVsRhoaebePos-67.tsv <==
x	y
-0.494949494949495	-0.131313041878051
-0.488159061722633	-0.131313131313131
-0.494949494949495	-0.138743199133745
-0.494949584384575	-0.131313131313131
-0.494949494949495	-0.131313041878051


==> rateDiffVsRhoaebePos-68.tsv <==
x	y
0.131313131313131	0.494949584384575
0.138743199133745	0.494949494949495
0.131313131313131	0.488159061722633
0.131313041878051	0.494949494949495
0.131313131313131	0.494949584384575


==> rateDiffVsRhoaebePos-69.tsv <==
x	y
0.292929292929293	0.636363722754828
0.300002800663863	0.636363636363636
0.292929292929293	0.63021803915667
0.292929206538102	0.636363636363636
0.292929292929293	0.636363722754828


==> rateDiffVsRhoaebePos-7.tsv <==
x	y
-0.818181818181818	-0.575757287215679
-0.797980039559337	-0.555555555555556
-0.797980220870148	-0.535353535353535
-0.797979797979798	-0.535353112463185
-0.777778150758009	-0.515151515151515
-0.777777777777778	-0.515151142171284
-0.757576086069983	-0.494949494949495
-0.757576278334763	-0.474747474747475
-0.757575757575758	-0.474746953988469
-0.737374210424023	-0.454545454545455
-0.737374425422562	-0.434343434343434
-0.737373737373737	-0.434342746294609
-0.717172353693093	-0.414141414141414
-0.717171717171717	-0.414140777620038
-0.696970287209009	-0.393939393939394
-0.696969696969697	-0.393938803700082
-0.676768225276685	-0.373737373737374
-0.676768449349381	-0.353535353535353
-0.676767676767677	-0.353534580953649
-0.656566383695935	-0.333333333333333
-0.656565656565657	-0.333332606203055
-0.636364322397574	-0.313131313131313
-0.636364569123441	-0.292929292929293
-0.636363636363636	-0.292928360169489
-0.616162503806276	-0.272727272727273
-0.616161616161616	-0.272726385082613
-0.595960442772289	-0.252525252525252
-0.595959595959596	-0.252524405712559
-0.575758385546955	-0.232323232323232
-0.575757575757576	-0.232322422533853
-0.555556331730696	-0.212121212121212
-0.55555659223493	-0.191919191919192
-0.555555555555556	-0.191918155239817
-0.535354535020328	-0.171717171717172
-0.535353535353535	-0.171716172050379
-0.515152481301706	-0.151515151515151
-0.515151515151515	-0.151514185364961
-0.494950430753061	-0.131313131313131
-0.494949494949495	-0.131312195509566
-0.474748383096253	-0.111111111111111
-0.474747474747475	-0.111110202762333
-0.45454633809308	-0.0909090909090909
-0.454546618055888	-0.0707070707070707
-0.454545454545455	-0.0707059071966378
-0.43434457083138	-0.0505050505050505
-0.434343434343434	-0.0505039140171045
-0.414142526469929	-0.0303030303030303
-0.414141414141414	-0.0303019179745155
-0.393940484771275	-0.0101010101010101
-0.393939393939394	-0.010099919269129
-0.373738445564473	0.0101010101010102
-0.373737373737374	0.0101020819281093
-0.353536408703925	0.0303030303030303
-0.353535353535353	0.0303040854716021
-0.333334374066184	0.0505050505050506
-0.333333333333333	0.050506091237901
-0.313132341547362	0.0707070707070707
-0.313131313131313	0.0707080991231194
-0.292930311061051	0.0909090909090908
-0.292929292929293	0.0909101090408488
-0.27272828253665	0.111111111111111
-0.272727272727273	0.111112120920488
-0.252526255918046	0.131313131313131
-0.252526565170057	0.151515151515152
-0.252525252525252	0.151516464159957
-0.2323245403044	0.171717171717172
-0.232323232323232	0.171718479698339
-0.212122517779012	0.191919191919192
-0.212121212121212	0.191920497576991
-0.191920497576991	0.212121212121212
-0.191919191919192	0.212122517779012
-0.171718479698339	0.232323232323232
-0.171717171717172	0.2323245403044
-0.151516464159956	0.252525252525253
-0.151515151515151	0.252526565170058
-0.131313131313131	0.252526255918046
-0.111112120920488	0.272727272727273
-0.111111111111111	0.27272828253665
-0.0909101090408489	0.292929292929293
-0.0909090909090909	0.292930311061051
-0.0707080991231194	0.313131313131313
-0.0707070707070707	0.313132341547362
-0.0505060912379009	0.333333333333333
-0.0505050505050505	0.333334374066184
-0.0303040854716021	0.353535353535354
-0.0303030303030303	0.353536408703925
-0.0101020819281092	0.373737373737374
-0.0101010101010101	0.373738445564473
0.0100999192691292	0.393939393939394
0.0101010101010102	0.393940484771275
0.0303019179745155	0.414141414141414
0.0303030303030303	0.414142526469929
0.0505039140171046	0.434343434343434
0.0505050505050506	0.43434457083138
0.0707059071966378	0.454545454545455
0.0707070707070707	0.454546618055887
0.0909090909090908	0.45454633809308
0.111110202762333	0.474747474747475
0.111111111111111	0.474748383096253
0.131312195509566	0.494949494949495
0.131313131313131	0.494950430753061
0.151514185364961	0.515151515151515
0.151515151515152	0.515152481301706
0.171716172050379	0.535353535353535
0.171717171717172	0.535354535020328
0.191918155239817	0.555555555555556
0.191919191919192	0.555556592234931
0.212121212121212	0.555556331730696
0.232322422533853	0.575757575757576
0.232323232323232	0.575758385546955
0.252524405712559	0.595959595959596
0.252525252525253	0.595960442772289
0.272726385082613	0.616161616161616
0.272727272727273	0.616162503806276
0.292928360169489	0.636363636363636
0.292929292929293	0.636364569123441
0.313131313131313	0.636364322397575
0.333332606203055	0.656565656565657
0.333333333333333	0.656566383695935
0.353534580953649	0.676767676767677
0.353535353535354	0.676768449349381
0.373737373737374	0.676768225276685
0.393938803700082	0.696969696969697
0.393939393939394	0.696970287209009
0.414140777620038	0.717171717171717
0.414141414141414	0.717172353693093
0.434342746294609	0.737373737373737
0.434343434343434	0.737374425422563
0.454545454545455	0.737374210424023
0.474746953988469	0.757575757575758
0.474747474747475	0.757576278334763
0.494949494949495	0.757576086069983
0.515151142171284	0.777777777777778
0.515151515151515	0.777778150758009
0.535353112463185	0.797979797979798
0.535353535353535	0.797980220870148
0.555555555555556	0.797980039559337
0.575757287215679	0.818181818181818
0.575757575757576	0.818182106723715
0.595959595959596	0.818181942426685
0.613603225588132	0.818181818181818
0.595959595959596	0.803863278771229
0.588373304162162	0.797979797979798
0.575757575757576	0.787609666205086
0.563284240666247	0.777777777777778
0.555555555555556	0.771349392364762
0.538339308185369	0.757575757575758
0.535353535353535	0.755065060302918
0.515151515151515	0.738504887488772
0.513747520856729	0.737373737373737
0.494949494949495	0.72148756763731
0.489662023280345	0.717171717171717
0.474747474747475	0.704444930517602
0.465699675891726	0.696969696969697
0.454545454545455	0.687364916434129
0.441863099807869	0.676767676767677
0.434343434343434	0.670237095806951
0.41815434662074	0.656565656565657
0.414141414141414	0.653052398529358
0.394575028369228	0.636363636363636
0.393939393939394	0.635802896377333
0.373737373737374	0.618120998251789
0.371451118109181	0.616161616161616
0.353535353535354	0.600299196265148
0.34851820864512	0.595959595959596
0.333333333333333	0.582419315282603
0.325698513965914	0.575757575757576
0.313131313131313	0.564475253996172
0.302993413793647	0.555555555555556
0.292929292929293	0.54646159023278
0.280404028968253	0.535353535353535
0.272727272727273	0.528373488309388
0.257931266098036	0.515151515151515
0.252525252525253	0.510206621405276
0.235575852812218	0.494949494949495
0.232323232323232	0.491957106154113
0.213338365749293	0.474747474747475
0.212121212121212	0.473621447247331
0.191919191919192	0.455104745393662
0.191305118195322	0.454545454545455
0.171717171717172	0.43635383908497
0.169524860745018	0.434343434343434
0.151515151515152	0.417526092122441
0.147848556822276	0.414141414141414
0.131313131313131	0.398618605103928
0.126276651655867	0.393939393939394
0.111111111111111	0.379628747440774
0.104809471114394	0.373737373737374
0.0909090909090908	0.360554128311655
0.0834472341655004	0.353535353535354
0.0707070707070707	0.341392571527907
0.0621900629028288	0.333333333333333
0.0505050505050506	0.322142093726914
0.0410379905465246	0.313131313131313
0.0303030303030303	0.302800885412106
0.0199909677360739	0.292929292929293
0.0101010101010102	0.283367294440846
-0.000951132634188504	0.272727272727273
-0.0101010101010101	0.26383981162907
-0.0217885118410521	0.252525252525253
-0.0303030303030303	0.244217058197168
-0.042521442867901	0.232323232323232
-0.0505050505050505	0.224497774827742
-0.0631502689334792	0.212121212121212
-0.0707070707070707	0.20468081214444
-0.0836754029274677	0.191919191919192
-0.0909090909090909	0.184765122453707
-0.104097327691495	0.171717171717172
-0.111111111111111	0.164749752619157
-0.124416597105967	0.151515151515152
-0.131313131313131	0.14463383796246
-0.14463383796246	0.131313131313131
-0.151515151515151	0.124416597105968
-0.164749752619157	0.111111111111111
-0.171717171717172	0.104097327691495
-0.184765122453707	0.0909090909090908
-0.191919191919192	0.0836754029274675
-0.20468081214444	0.0707070707070707
-0.212121212121212	0.0631502689334791
-0.224497774827742	0.0505050505050506
-0.232323232323232	0.0425214428679008
-0.244217058197168	0.0303030303030303
-0.252525252525252	0.0217885118410523
-0.26383981162907	0.0101010101010102
-0.272727272727273	0.000951132634188473
-0.283367294440846	-0.0101010101010101
-0.292929292929293	-0.0199909677360738
-0.302800885412106	-0.0303030303030303
-0.313131313131313	-0.0410379905465246
-0.322142093726914	-0.0505050505050505
-0.333333333333333	-0.0621900629028289
-0.341392571527907	-0.0707070707070707
-0.353535353535353	-0.0834472341655004
-0.360554128311655	-0.0909090909090909
-0.373737373737374	-0.104809471114395
-0.379628747440774	-0.111111111111111
-0.393939393939394	-0.126276651655867
-0.398618605103928	-0.131313131313131
-0.414141414141414	-0.147848556822276
-0.417526092122441	-0.151515151515151
-0.434343434343434	-0.169524860745018
-0.43635383908497	-0.171717171717172
-0.454545454545455	-0.191305118195322
-0.455104745393663	-0.191919191919192
-0.473621447247331	-0.212121212121212
-0.474747474747475	-0.213338365749293
-0.491957106154113	-0.232323232323232
-0.494949494949495	-0.235575852812218
-0.510206621405276	-0.252525252525252
-0.515151515151515	-0.257931266098036
-0.528373488309388	-0.272727272727273
-0.535353535353535	-0.280404028968253
-0.546461590232779	-0.292929292929293
-0.555555555555556	-0.302993413793647
-0.564475253996172	-0.313131313131313
-0.575757575757576	-0.325698513965914
-0.582419315282603	-0.333333333333333
-0.595959595959596	-0.34851820864512
-0.600299196265148	-0.353535353535353
-0.616161616161616	-0.37145111810918
-0.618120998251789	-0.373737373737374
-0.635802896377333	-0.393939393939394
-0.636363636363636	-0.394575028369228
-0.653052398529358	-0.414141414141414
-0.656565656565657	-0.41815434662074
-0.670237095806951	-0.434343434343434
-0.676767676767677	-0.441863099807869
-0.687364916434129	-0.454545454545455
-0.696969696969697	-0.465699675891726
-0.704444930517602	-0.474747474747475
-0.717171717171717	-0.489662023280345
-0.72148756763731	-0.494949494949495
-0.737373737373737	-0.513747520856728
-0.738504887488772	-0.515151515151515
-0.755065060302918	-0.535353535353535
-0.757575757575758	-0.538339308185369
-0.771349392364762	-0.555555555555556
-0.777777777777778	-0.563284240666247
-0.787609666205086	-0.575757575757576
-0.797979797979798	-0.588373304162162
-0.803863278771229	-0.595959595959596
-0.818181818181818	-0.613603225588132
-0.818181942426685	-0.595959595959596
-0.818182106723715	-0.575757575757576
-0.818181818181818	-0.575757287215679


==> rateDiffVsRhoaebePos-70.tsv <==
x	y
-0.636363636363636	-0.292929206538102
-0.63021803915667	-0.292929292929293
-0.636363636363636	-0.300002800663863
-0.636363722754828	-0.292929292929293
-0.636363636363636	-0.292929206538102


==> rateDiffVsRhoaebePos-71.tsv <==
x	y
0.414141414141414	0.717171789439077
0.421218541493269	0.717171717171717
0.414141414141414	0.711209636130068
0.414141341874054	0.717171717171717
0.414141414141414	0.717171789439077


==> rateDiffVsRhoaebePos-72.tsv <==
x	y
-0.717171717171717	-0.414141341874054
-0.711209636130068	-0.414141414141414
-0.717171717171717	-0.421218541493269
-0.717171789439077	-0.414141414141414
-0.717171717171717	-0.414141341874054


==> rateDiffVsRhoaebePos-73.tsv <==
x	y
-0.474747474747475	-0.111111049131969
-0.469920307306885	-0.111111111111111
-0.474747474747475	-0.116358382325936
-0.474747536726617	-0.111111111111111
-0.474747474747475	-0.111111049131969


==> rateDiffVsRhoaebePos-74.tsv <==
x	y
0.111111111111111	0.474747536726617
0.116358382325936	0.474747474747475
0.111111111111111	0.469920307306885
0.111111049131969	0.474747474747475
0.111111111111111	0.474747536726617


==> rateDiffVsRhoaebePos-75.tsv <==
x	y
0.272727272727273	0.616161657435772
0.27621794134544	0.616161616161616
0.272727272727273	0.61310408560552
0.272727231453116	0.616161616161616
0.272727272727273	0.616161657435772


==> rateDiffVsRhoaebePos-76.tsv <==
x	y
-0.616161616161616	-0.272727231453117
-0.61310408560552	-0.272727272727273
-0.616161616161616	-0.27621794134544
-0.616161657435772	-0.272727272727273
-0.616161616161616	-0.272727231453117


==> rateDiffVsRhoaebePos-77.tsv <==
x	y
-0.696969696969697	-0.393939367955391
-0.694721378669519	-0.393939393939394
-0.696969696969697	-0.396582688725891
-0.6969697229537	-0.393939393939394
-0.696969696969697	-0.393939367955391


==> rateDiffVsRhoaebePos-78.tsv <==
x	y
0.393939393939394	0.6969697229537
0.396582688725891	0.696969696969697
0.393939393939394	0.694721378669519
0.393939367955391	0.696969696969697
0.393939393939394	0.6969697229537


==> rateDiffVsRhoaebePos-79.tsv <==
x	y
0.0707070707070707	0.454545489577294
0.0732348456538593	0.454545454545455
0.0707070707070707	0.452204571732854
0.0707070356752315	0.454545454545455
0.0707070707070707	0.454545489577294


==> rateDiffVsRhoaebePos-8.tsv <==
x	y
0.797979797979798	0.551037153898882
0.797979938740156	0.535353535353535
0.797979797979798	0.535353394593177
0.77777786862732	0.515151515151515
0.777777777777778	0.515151424301973
0.757575803938673	0.494949494949495
0.757575996206138	0.474747474747475
0.757575757575758	0.474747236117094
0.737373928294732	0.454545454545455
0.737374143296274	0.434343434343434
0.737373737373737	0.434343028420898
0.717172071566085	0.414141414141414
0.717171717171717	0.414141059747046
0.696970005081354	0.393939393939394
0.696969696969697	0.393939085827737
0.676767943148448	0.373737373737374
0.676768167224273	0.353535353535354
0.676767676767677	0.353534863078757
0.656566101570192	0.333333333333333
0.656565656565657	0.333332888328798
0.636364040271258	0.313131313131313
0.63636428700057	0.292929292929293
0.636363636363636	0.29292864229236
0.616162221682775	0.272727272727273
0.616161616161616	0.272726667206114
0.595960160648218	0.252525252525253
0.595959595959596	0.252524687836631
0.575758103422366	0.232323232323232
0.575757575757576	0.232322704658441
0.555556049605638	0.212121212121212
0.555556310113511	0.191919191919192
0.555555555555556	0.191918437361237
0.535354252898392	0.171717171717172
0.535353535353535	0.171716454172315
0.515152199179301	0.151515151515152
0.515151515151515	0.151514467487366
0.494950148630232	0.131313131313131
0.494949494949495	0.131312477632394
0.474748100973041	0.111111111111111
0.474747474747475	0.111110484885545
0.454546055969522	0.0909090909090908
0.454546335936239	0.0707070707070707
0.454545454545455	0.0707061893162862
0.434344288711355	0.0505050505050506
0.434343434343434	0.0505041961371305
0.414142244349566	0.0303030303030303
0.414141414141414	0.0303022000948787
0.393940202650612	0.0101010101010102
0.393939393939394	0.0101002013897925
0.373738163443544	-0.0101010101010101
0.373737373737374	-0.0101017998071802
0.353536126582764	-0.0303030303030303
0.353535353535354	-0.0303038033504406
0.33333409194482	-0.0505050505050505
0.333333333333333	-0.0505058091165378
0.313132059425827	-0.0707070707070707
0.313131313131313	-0.0707078170015843
0.292930028939372	-0.0909090909090909
0.292929292929293	-0.0909098269191701
0.272728000414855	-0.111111111111111
0.272727272727273	-0.111111838798694
0.252525973796161	-0.131313131313131
0.252526283052492	-0.151515151515151
0.252525252525253	-0.151516182042391
0.232324258186769	-0.171717171717172
0.232323232323232	-0.171718197580708
0.212122235661348	-0.191919191919192
0.212121212121212	-0.191920215459328
0.191920215459328	-0.212121212121212
0.191919191919192	-0.212122235661348
0.171718197580708	-0.232323232323232
0.171717171717172	-0.232324258186769
0.151516182042391	-0.252525252525252
0.151515151515152	-0.252526283052492
0.131313131313131	-0.252525973796161
0.111111838798694	-0.272727272727273
0.111111111111111	-0.272728000414855
0.0909098269191699	-0.292929292929293
0.0909090909090908	-0.292930028939372
0.0707078170015843	-0.313131313131313
0.0707070707070707	-0.313132059425827
0.0505058091165379	-0.333333333333333
0.0505050505050506	-0.333334091944821
0.0303038033504406	-0.353535353535353
0.0303030303030303	-0.353536126582764
0.0101017998071803	-0.373737373737374
0.0101010101010102	-0.373738163443544
-0.0101002013897924	-0.393939393939394
-0.0101010101010101	-0.393940202650611
-0.0303022000948787	-0.414141414141414
-0.0303030303030303	-0.414142244349566
-0.0505041961371304	-0.434343434343434
-0.0505050505050505	-0.434344288711355
-0.0707061893162862	-0.454545454545455
-0.0707070707070707	-0.454546335936239
-0.0909090909090909	-0.454546055969522
-0.111110484885545	-0.474747474747475
-0.111111111111111	-0.474748100973041
-0.131312477632394	-0.494949494949495
-0.131313131313131	-0.494950148630232
-0.151514467487366	-0.515151515151515
-0.151515151515151	-0.515152199179301
-0.171716454172315	-0.535353535353535
-0.171717171717172	-0.535354252898392
-0.191918437361237	-0.555555555555556
-0.191919191919192	-0.555556310113511
-0.212121212121212	-0.555556049605638
-0.232322704658442	-0.575757575757576
-0.232323232323232	-0.575758103422366
-0.25252468783663	-0.595959595959596
-0.252525252525252	-0.595960160648218
-0.272726667206114	-0.616161616161616
-0.272727272727273	-0.616162221682774
-0.29292864229236	-0.636363636363636
-0.292929292929293	-0.63636428700057
-0.313131313131313	-0.636364040271258
-0.333332888328798	-0.656565656565657
-0.333333333333333	-0.656566101570192
-0.353534863078757	-0.676767676767677
-0.353535353535353	-0.676768167224273
-0.373737373737374	-0.676767943148448
-0.393939085827737	-0.696969696969697
-0.393939393939394	-0.696970005081354
-0.414141059747046	-0.717171717171717
-0.414141414141414	-0.717172071566085
-0.434343028420898	-0.737373737373737
-0.434343434343434	-0.737374143296274
-0.454545454545455	-0.737373928294732
-0.474747236117094	-0.757575757575758
-0.474747474747475	-0.757575996206138
-0.494949494949495	-0.757575803938673
-0.515151424301973	-0.777777777777778
-0.515151515151515	-0.77777786862732
-0.535353394593177	-0.797979797979798
-0.535353535353535	-0.797979938740156
-0.551037153898882	-0.797979797979798
-0.535353535353535	-0.785230342423896
-0.525752488980457	-0.777777777777778
-0.515151515151515	-0.769055075896196
-0.500594406035863	-0.757575757575758
-0.494949494949495	-0.752878321727376
-0.475571815834968	-0.737373737373737
-0.474747474747475	-0.736680491595884
-0.454545454545455	-0.719863436926022
-0.451204271973536	-0.717171717171717
-0.434343434343434	-0.702913262466779
-0.427060902343587	-0.696969696969697
-0.414141414141414	-0.685940360274422
-0.40303770779239	-0.676767676767677
-0.393939393939394	-0.66893067456203
-0.379140452111678	-0.656565656565657
-0.373737373737374	-0.65187200027785
-0.35537378485696	-0.636363636363636
-0.353535353535353	-0.634753681157776
-0.333333333333333	-0.617335830183374
-0.331950528174587	-0.616161616161616
-0.313131313131313	-0.599603423582806
-0.308882621747704	-0.595959595959596
-0.292929292929293	-0.581817077319027
-0.285930353258764	-0.575757575757576
-0.272727272727273	-0.563968516409294
-0.26309708871185	-0.555555555555556
-0.252525252525252	-0.546050400212073
-0.240385618251136	-0.535353535353535
-0.232323232323232	-0.528056192881061
-0.217798255392785	-0.515151515151515
-0.212121212121212	-0.509980055459235
-0.19533691569187	-0.494949494949495
-0.191919191919192	-0.491816755435351
-0.173003179503139	-0.474747474747475
-0.171717171717172	-0.473561590504197
-0.151515151515151	-0.455110966312396
-0.150891936662583	-0.454545454545455
-0.131313131313131	-0.436402838788194
-0.129060430057946	-0.434343434343434
-0.111111111111111	-0.417612608249544
-0.107341456026444	-0.414141414141414
-0.0909090909090909	-0.39873637936246
-0.0857361556173172	-0.393939393939394
-0.0707070707070707	-0.379770630643798
-0.0642454335426874	-0.373737373737374
-0.0505050505050505	-0.360712174408308
-0.0428699844998319	-0.353535353535353
-0.0303030303030303	-0.341558122338188
-0.0216103145517038	-0.333333333333333
-0.0101010101010101	-0.32230585582591
-0.000466758405688421	-0.313131313131313
0.0101010101010102	-0.302953000397038
0.0205605067487294	-0.292929292929293
0.0303030303030303	-0.283497403645394
0.0414714503234509	-0.272727272727273
0.0505050505050506	-0.26393711621517
0.0622661799281131	-0.252525252525252
0.0707070707070707	-0.244270375448516
0.0829449351606046	-0.232323232323232
0.0909090909090908	-0.224495591386959
0.103508083345939	-0.212121212121212
0.111111111111111	-0.20461133487372
0.123956117037929	-0.191919191919192
0.131313131313131	-0.184616327554268
0.144289653148868	-0.171717171717172
0.151515151515152	-0.164509433616238
0.164509433616239	-0.151515151515151
0.171717171717172	-0.144289653148868
0.184616327554268	-0.131313131313131
0.191919191919192	-0.123956117037929
0.20461133487372	-0.111111111111111
0.212121212121212	-0.103508083345939
0.224495591386959	-0.0909090909090909
0.232323232323232	-0.0829449351606047
0.244270375448516	-0.0707070707070707
0.252525252525253	-0.0622661799281131
0.26393711621517	-0.0505050505050505
0.272727272727273	-0.041471450323451
0.283497403645394	-0.0303030303030303
0.292929292929293	-0.0205605067487292
0.302953000397038	-0.0101010101010101
0.313131313131313	0.000466758405688388
0.32230585582591	0.0101010101010102
0.333333333333333	0.0216103145517037
0.341558122338188	0.0303030303030303
0.353535353535354	0.0428699844998319
0.360712174408308	0.0505050505050506
0.373737373737374	0.0642454335426873
0.379770630643798	0.0707070707070707
0.393939393939394	0.0857361556173174
0.39873637936246	0.0909090909090908
0.414141414141414	0.107341456026444
0.417612608249544	0.111111111111111
0.434343434343434	0.129060430057945
0.436402838788194	0.131313131313131
0.454545454545455	0.150891936662583
0.455110966312396	0.151515151515152
0.473561590504197	0.171717171717172
0.474747474747475	0.173003179503139
0.491816755435351	0.191919191919192
0.494949494949495	0.19533691569187
0.509980055459235	0.212121212121212
0.515151515151515	0.217798255392785
0.52805619288106	0.232323232323232
0.535353535353535	0.240385618251136
0.546050400212073	0.252525252525253
0.555555555555556	0.263097088711849
0.563968516409294	0.272727272727273
0.575757575757576	0.285930353258764
0.581817077319027	0.292929292929293
0.595959595959596	0.308882621747704
0.599603423582807	0.313131313131313
0.616161616161616	0.331950528174587
0.617335830183374	0.333333333333333
0.634753681157776	0.353535353535354
0.636363636363636	0.35537378485696
0.65187200027785	0.373737373737374
0.656565656565657	0.379140452111678
0.66893067456203	0.393939393939394
0.676767676767677	0.403037707792389
0.685940360274422	0.414141414141414
0.696969696969697	0.427060902343587
0.702913262466779	0.434343434343434
0.717171717171717	0.451204271973536
0.719863436926022	0.454545454545455
0.736680491595884	0.474747474747475
0.737373737373737	0.475571815834968
0.752878321727376	0.494949494949495
0.757575757575758	0.500594406035863
0.769055075896196	0.515151515151515
0.777777777777778	0.525752488980456
0.785230342423896	0.535353535353535
0.797979797979798	0.551037153898882


==> rateDiffVsRhoaebePos-80.tsv <==
x	y
-0.454545454545455	-0.0707070356752315
-0.452204571732854	-0.0707070707070707
-0.454545454545455	-0.0732348456538593
-0.454545489577294	-0.0707070707070707
-0.454545454545455	-0.0707070356752315


==> rateDiffVsRhoaebePos-81.tsv <==
x	y
0.575757575757576	0.818181824591847
0.576545750299782	0.818181818181818
0.575757575757576	0.817545928662234
0.575757569347547	0.818181818181818
0.575757575757576	0.818181824591847


==> rateDiffVsRhoaebePos-82.tsv <==
x	y
-0.575757575757576	-0.817545928662234
-0.575757569347547	-0.818181818181818
-0.575757575757576	-0.818181824591847
-0.576545750299782	-0.818181818181818
-0.575757575757576	-0.817545928662234


==> rateDiffVsRhoaebePos-83.tsv <==
x	y
-0.818181818181818	-0.575757569347547
-0.817545928662234	-0.575757575757576
-0.818181818181818	-0.576545750299782
-0.818181824591847	-0.575757575757576
-0.818181818181818	-0.575757569347547


==> rateDiffVsRhoaebePos-84.tsv <==
x	y
0.818181818181818	0.576545750299782
0.818181824591847	0.575757575757576
0.818181818181818	0.575757569347547
0.817545928662234	0.575757575757576
0.818181818181818	0.576545750299782


==> rateDiffVsRhoaebePos-85.tsv <==
x	y
-0.434343434343434	-0.0505050424972077
-0.433795758320735	-0.0505050505050505
-0.434343434343434	-0.0510926718716535
-0.434343442351277	-0.0505050505050505
-0.434343434343434	-0.0505050424972077


==> rateDiffVsRhoaebePos-86.tsv <==
x	y
0.0505050505050506	0.434343442351277
0.0510926718716534	0.434343434343434
0.0505050505050506	0.433795758320735
0.0505050424972079	0.434343434343434
0.0505050505050506	0.434343442351277


==> rateDiffVsRhoaebePos-87.tsv <==
x	y
-0.595959595959596	-0.252525252084773
-0.595925717755212	-0.252525252525252
-0.595959595959596	-0.252563628695959
-0.595959596400075	-0.252525252525252
-0.595959595959596	-0.252525252084773


==> rateDiffVsRhoaebePos-88.tsv <==
x	y
0.252525252525253	0.595959596400075
0.252563628695959	0.595959595959596
0.252525252525253	0.595925717755212
0.252525252084773	0.595959595959596
0.252525252525253	0.595959596400075


==> rateDiffVsRhoaebePos-9.tsv <==
x	y
-0.757575757575758	-0.474747236117094
-0.737373928294732	-0.454545454545455
-0.737374143296274	-0.434343434343434
-0.737373737373737	-0.434343028420898
-0.717172071566085	-0.414141414141414
-0.717171717171717	-0.414141059747046
-0.696970005081354	-0.393939393939394
-0.696969696969697	-0.393939085827737
-0.676767943148448	-0.373737373737374
-0.676768167224273	-0.353535353535353
-0.676767676767677	-0.353534863078757
-0.656566101570192	-0.333333333333333
-0.656565656565657	-0.333332888328798
-0.636364040271258	-0.313131313131313
-0.63636428700057	-0.292929292929293
-0.636363636363636	-0.29292864229236
-0.616162221682774	-0.272727272727273
-0.616161616161616	-0.272726667206114
-0.595960160648218	-0.252525252525252
-0.595959595959596	-0.25252468783663
-0.575758103422366	-0.232323232323232
-0.575757575757576	-0.232322704658442
-0.555556049605638	-0.212121212121212
-0.555556310113511	-0.191919191919192
-0.555555555555556	-0.191918437361237
-0.535354252898392	-0.171717171717172
-0.535353535353535	-0.171716454172315
-0.515152199179301	-0.151515151515151
-0.515151515151515	-0.151514467487366
-0.494950148630232	-0.131313131313131
-0.494949494949495	-0.131312477632394
-0.474748100973041	-0.111111111111111
-0.474747474747475	-0.111110484885545
-0.454546055969522	-0.0909090909090909
-0.454546335936239	-0.0707070707070707
-0.454545454545455	-0.0707061893162862
-0.434344288711355	-0.0505050505050505
-0.434343434343434	-0.0505041961371304
-0.414142244349566	-0.0303030303030303
-0.414141414141414	-0.0303022000948787
-0.393940202650611	-0.0101010101010101
-0.393939393939394	-0.0101002013897924
-0.373738163443544	0.0101010101010102
-0.373737373737374	0.0101017998071803
-0.353536126582764	0.0303030303030303
-0.353535353535353	0.0303038033504406
-0.333334091944821	0.0505050505050506
-0.333333333333333	0.0505058091165379
-0.313132059425827	0.0707070707070707
-0.313131313131313	0.0707078170015843
-0.292930028939372	0.0909090909090908
-0.292929292929293	0.0909098269191699
-0.272728000414855	0.111111111111111
-0.272727272727273	0.111111838798694
-0.252525973796161	0.131313131313131
-0.252526283052492	0.151515151515152
-0.252525252525252	0.151516182042391
-0.232324258186769	0.171717171717172
-0.232323232323232	0.171718197580708
-0.212122235661348	0.191919191919192
-0.212121212121212	0.191920215459328
-0.191920215459328	0.212121212121212
-0.191919191919192	0.212122235661348
-0.171718197580708	0.232323232323232
-0.171717171717172	0.232324258186769
-0.151516182042391	0.252525252525253
-0.151515151515151	0.252526283052492
-0.131313131313131	0.252525973796161
-0.111111838798694	0.272727272727273
-0.111111111111111	0.272728000414855
-0.0909098269191701	0.292929292929293
-0.0909090909090909	0.292930028939372
-0.0707078170015843	0.313131313131313
-0.0707070707070707	0.313132059425827
-0.0505058091165378	0.333333333333333
-0.0505050505050505	0.33333409194482
-0.0303038033504406	0.353535353535354
-0.0303030303030303	0.353536126582764
-0.0101017998071802	0.373737373737374
-0.0101010101010101	0.373738163443544
0.0101002013897925	0.393939393939394
0.0101010101010102	0.393940202650612
0.0303022000948787	0.414141414141414
0.0303030303030303	0.414142244349566
0.0505041961371305	0.434343434343434
0.0505050505050506	0.434344288711355
0.0707061893162862	0.454545454545455
0.0707070707070707	0.454546335936239
0.0909090909090908	0.454546055969522
0.111110484885545	0.474747474747475
0.111111111111111	0.474748100973041
0.131312477632394	0.494949494949495
0.131313131313131	0.494950148630232
0.151514467487366	0.515151515151515
0.151515151515152	0.515152199179301
0.171716454172315	0.535353535353535
0.171717171717172	0.535354252898392
0.191918437361237	0.555555555555556
0.191919191919192	0.555556310113511
0.212121212121212	0.555556049605638
0.232322704658441	0.575757575757576
0.232323232323232	0.575758103422366
0.252524687836631	0.595959595959596
0.252525252525253	0.595960160648218
0.272726667206114	0.616161616161616
0.272727272727273	0.616162221682775
0.29292864229236	0.636363636363636
0.292929292929293	0.63636428700057
0.313131313131313	0.636364040271258
0.333332888328798	0.656565656565657
0.333333333333333	0.656566101570192
0.353534863078757	0.676767676767677
0.353535353535354	0.676768167224273
0.373737373737374	0.676767943148448
0.393939085827737	0.696969696969697
0.393939393939394	0.696970005081354
0.414141059747046	0.717171717171717
0.414141414141414	0.717172071566085
0.434343028420898	0.737373737373737
0.434343434343434	0.737374143296274
0.454545454545455	0.737373928294732
0.474747236117094	0.757575757575758
0.474747474747475	0.757575996206138
0.494949494949495	0.757575803938673
0.500594406035863	0.757575757575758
0.494949494949495	0.752878321727376
0.475571815834968	0.737373737373737
0.474747474747475	0.736680491595884
0.454545454545455	0.719863436926022
0.451204271973536	0.717171717171717
0.434343434343434	0.702913262466779
0.427060902343587	0.696969696969697
0.414141414141414	0.685940360274422
0.403037707792389	0.676767676767677
0.393939393939394	0.66893067456203
0.379140452111678	0.656565656565657
0.373737373737374	0.65187200027785
0.35537378485696	0.636363636363636
0.353535353535354	0.634753681157776
0.333333333333333	0.617335830183374
0.331950528174587	0.616161616161616
0.313131313131313	0.599603423582807
0.308882621747704	0.595959595959596
0.292929292929293	0.581817077319027
0.285930353258764	0.575757575757576
0.272727272727273	0.563968516409294
0.263097088711849	0.555555555555556
0.252525252525253	0.546050400212073
0.240385618251136	0.535353535353535
0.232323232323232	0.52805619288106
0.217798255392785	0.515151515151515
0.212121212121212	0.509980055459235
0.19533691569187	0.494949494949495
0.191919191919192	0.491816755435351
0.173003179503139	0.474747474747475
0.171717171717172	0.473561590504197
0.151515151515152	0.455110966312396
0.150891936662583	0.454545454545455
0.131313131313131	0.436402838788194
0.129060430057945	0.434343434343434
0.111111111111111	0.417612608249544
0.107341456026444	0.414141414141414
0.0909090909090908	0.39873637936246
0.0857361556173174	0.393939393939394
0.0707070707070707	0.379770630643798
0.0642454335426873	0.373737373737374
0.0505050505050506	0.360712174408308
0.0428699844998319	0.353535353535354
0.0303030303030303	0.341558122338188
0.0216103145517037	0.333333333333333
0.0101010101010102	0.32230585582591
0.000466758405688388	0.313131313131313
-0.0101010101010101	0.302953000397038
-0.0205605067487292	0.292929292929293
-0.0303030303030303	0.283497403645394
-0.041471450323451	0.272727272727273
-0.0505050505050505	0.26393711621517
-0.0622661799281131	0.252525252525253
-0.0707070707070707	0.244270375448516
-0.0829449351606047	0.232323232323232
-0.0909090909090909	0.224495591386959
-0.103508083345939	0.212121212121212
-0.111111111111111	0.20461133487372
-0.123956117037929	0.191919191919192
-0.131313131313131	0.184616327554268
-0.144289653148868	0.171717171717172
-0.151515151515151	0.164509433616239
-0.164509433616238	0.151515151515152
-0.171717171717172	0.144289653148868
-0.184616327554268	0.131313131313131
-0.191919191919192	0.123956117037929
-0.20461133487372	0.111111111111111
-0.212121212121212	0.103508083345939
-0.224495591386959	0.0909090909090908
-0.232323232323232	0.0829449351606046
-0.244270375448516	0.0707070707070707
-0.252525252525252	0.0622661799281131
-0.26393711621517	0.0505050505050506
-0.272727272727273	0.0414714503234509
-0.283497403645394	0.0303030303030303
-0.292929292929293	0.0205605067487294
-0.302953000397038	0.0101010101010102
-0.313131313131313	-0.000466758405688421
-0.32230585582591	-0.0101010101010101
-0.333333333333333	-0.0216103145517038
-0.341558122338188	-0.0303030303030303
-0.353535353535353	-0.0428699844998319
-0.360712174408308	-0.0505050505050505
-0.373737373737374	-0.0642454335426874
-0.379770630643798	-0.0707070707070707
-0.393939393939394	-0.0857361556173172
-0.39873637936246	-0.0909090909090909
-0.414141414141414	-0.107341456026444
-0.417612608249544	-0.111111111111111
-0.434343434343434	-0.129060430057946
-0.436402838788194	-0.131313131313131
-0.454545454545455	-0.150891936662583
-0.455110966312396	-0.151515151515151
-0.473561590504197	-0.171717171717172
-0.474747474747475	-0.173003179503139
-0.491816755435351	-0.191919191919192
-0.494949494949495	-0.19533691569187
-0.509980055459235	-0.212121212121212
-0.515151515151515	-0.217798255392785
-0.528056192881061	-0.232323232323232
-0.535353535353535	-0.240385618251136
-0.546050400212073	-0.252525252525252
-0.555555555555556	-0.26309708871185
-0.563968516409294	-0.272727272727273
-0.575757575757576	-0.285930353258764
-0.581817077319027	-0.292929292929293
-0.595959595959596	-0.308882621747704
-0.599603423582806	-0.313131313131313
-0.616161616161616	-0.331950528174587
-0.617335830183374	-0.333333333333333
-0.634753681157776	-0.353535353535353
-0.636363636363636	-0.35537378485696
-0.65187200027785	-0.373737373737374
-0.656565656565657	-0.379140452111678
-0.66893067456203	-0.393939393939394
-0.676767676767677	-0.40303770779239
-0.685940360274422	-0.414141414141414
-0.696969696969697	-0.427060902343587
-0.702913262466779	-0.434343434343434
-0.717171717171717	-0.451204271973536
-0.719863436926022	-0.454545454545455
-0.736680491595884	-0.474747474747475
-0.737373737373737	-0.475571815834968
-0.752878321727376	-0.494949494949495
-0.757575757575758	-0.500594406035863
-0.757575803938673	-0.494949494949495
-0.757575996206138	-0.474747474747475
-0.757575757575758	-0.474747236117094


==> skCompVsSnr-1.tsv <==
-5	1.43968467556932e-05
-4.54545454545455	8.19186283265994e-05
-4.09090909090909	0.000189600205384249
-3.63636363636364	0.000353812698615452
-3.18181818181818	0.000595930135393968
-2.72727272727273	0.00094336543360532
-2.27272727272727	0.00143066699937017
-1.81818181818182	0.00210062628886259
-1.36363636363636	0.00300532818817009
-0.909090909090909	0.00420705686318165
-0.454545454545454	0.00577895143664542
0	0.0078052907171873
0.454545454545454	0.0103812772169379
0.909090909090909	0.0136121915388094
1.36363636363636	0.017611803047744
1.81818181818182	0.0224999555951451
2.27272727272727	0.0283993008113748
2.72727272727273	0.0354312263682969
3.18181818181818	0.0437111186697838
3.63636363636364	0.0533431992533503
4.09090909090909	0.0644152669120112
4.54545454545454	0.0769937446538037
5	0.091119453828908
5.45454545454546	0.106804504308562
5.90909090909091	0.124030597266309
6.36363636363636	0.142748896842743
6.81818181818182	0.162881461592992
7.27272727272727	0.184324065440497
7.72727272727273	0.206950108959828
8.18181818181818	0.230615244712016
8.63636363636364	0.255162321810993
9.09090909090909	0.280426288900557
9.54545454545454	0.306238766123868
10	0.332432086564682
10.4545454545455	0.35884269840715
10.9090909090909	0.385313897685824
11.3636363636364	0.411697920785054
11.8181818181818	0.437857463912013
12.2727272727273	0.463666715566266
12.7272727272727	0.489011991660191
13.1818181818182	0.513792056203623
13.6363636363636	0.537918197851326
14.0909090909091	0.561314117788506
14.5454545454545	0.583915670044353
15	0.605670483041634
15.4545454545455	0.626537481845944
15.9090909090909	0.646486324364723
16.3636363636364	0.665496761405227
16.8181818181818	0.68355792948993
17.2727272727273	0.700667585964146
17.7272727272727	0.716831297503763
18.1818181818182	0.732061594992199
18.6363636363636	0.746377109358069
19.0909090909091	0.759801703977298
19.5454545454545	0.772363619439574
20	0.784094645806124
20.4545454545455	0.79502933601636
20.9090909090909	0.805204271996491
21.3636363636364	0.814657392494577
21.8181818181818	0.823427388938131
22.2727272727273	0.831553172890912
22.7272727272727	0.839073416148231
23.1818181818182	0.846026162281992
23.6363636363636	0.852448506606245
24.0909090909091	0.858376340114982
24.5454545454545	0.863844151942561
25	0.86888488428229
25.4545454545455	0.873529833420765
25.9090909090909	0.877808590545602
26.3636363636364	0.881749016200799
26.8181818181818	0.885377242638422
27.2727272727273	0.888717698794853
27.7272727272727	0.891793153159777
28.1818181818182	0.894624770370431
28.6363636363636	0.897232177924253
29.0909090909091	0.899633539940208
29.5454545454545	0.901845635398731
30	0.903883938744495
30.4545454545455	0.905762701140817
30.9090909090909	0.907495031018838
31.3636363636364	0.909092972869952
31.8181818181818	0.910567583489354
32.2727272727273	0.911929005095895
32.7272727272727	0.913186534933089
33.1818181818182	0.914348691102407
33.6363636363636	0.915423274497746
34.0909090909091	0.916417426802774
34.5454545454545	0.917337684585065
35	0.91819002957563
35.4545454545455	0.918979935262781
35.9090909090909	0.919712409957912
36.3636363636364	0.920392036509841
36.8181818181818	0.921023008855965
37.2727272727273	0.921609165604023
37.7272727272727	0.922154020839295
38.1818181818182	0.922660792349452
38.6363636363636	0.923132427454229
39.0909090909091	0.923571626619982
39.5454545454545	0.923980865030934
40	0.924362412279755


==> skCompVsSnr-2.tsv <==
-5	1.48498620748394e-05
-4.54545454545455	5.43941002459636e-05
-4.09090909090909	0.000116721160404398
-3.63636363636364	0.000211047381235341
-3.18181818181818	0.000349443892899592
-2.72727272727273	0.000547469757224084
-2.27272727272727	0.000824869411060913
-1.81818181818182	0.00120631572701047
-1.36363636363636	0.00172216909441233
-0.909090909090909	0.00240920973821449
-0.454545454545454	0.00331128525535102
0	0.00447979874008744
0.454545454545454	0.00597394627143333
0.909090909090909	0.00786059826877039
1.36363636363636	0.0102137107192527
1.81818181818182	0.0131131540518442
2.27272727272727	0.0166428646568146
2.72727272727273	0.0208882616330169
3.18181818181818	0.025932932382713
3.63636363636364	0.0318546744600584
4.09090909090909	0.0387210811651938
4.54545454545454	0.0465849614992376
5	0.0554799719748311
5.45454545454546	0.0654168864469369
5.90909090909091	0.0763809216187972
6.36363636363636	0.0883304607824385
6.81818181818182	0.101197381825753
7.27272727272727	0.114889018221771
7.72727272727273	0.129291595448402
8.18181818181818	0.144274824669677
8.63636363636364	0.159697228393086
9.09090909090909	0.175411733305647
9.54545454545454	0.191271091826096
10	0.207132771359587
10.4545454545455	0.222863057120927
10.9090909090909	0.238340228584558
11.3636363636364	0.253456773445427
11.8181818181818	0.268120685497607
12.2727272727273	0.282255949815448
12.7272727272727	0.295802350985453
13.1818181818182	0.308714751947652
13.6363636363636	0.320961987601444
14.0909090909091	0.332525503999869
14.5454545454545	0.343397855184529
15	0.353581148901411
15.4545454545455	0.363085511917352
15.9090909090909	0.371927626859069
16.3636363636364	0.38012937617099
16.8181818181818	0.387716615208192
17.2727272727273	0.394718085614231
17.7272727272727	0.401164471767898
18.1818181818182	0.407087596913071
18.6363636363636	0.412519751272772
19.0909090909091	0.417493141654842
19.5454545454545	0.422039450468095
20	0.426189491404471
20.4545454545455	0.42997294906386
20.9090909090909	0.433418190303008
21.3636363636364	0.436552135915292
21.8181818181818	0.439400182265571
22.2727272727273	0.441986163615622
22.7272727272727	0.444332347008061
23.1818181818182	0.446459452678887
23.6363636363636	0.448386694006478
24.0909090909091	0.450131831956993
24.5454545454545	0.451711239841825
25	0.453139974958532
25.4545454545455	0.454431854344191
25.9090909090909	0.455599532434669
26.3636363636364	0.456654578902052
26.8181818181818	0.457607555343991
27.2727272727273	0.458468089831701
27.7272727272727	0.459244948596565
28.1818181818182	0.45994610435704
28.6363636363636	0.460578800965378
29.0909090909091	0.461149614194567
29.5454545454545	0.461664508595834
30	0.462128890441525
30.4545454545455	0.462547656831614
30.9090909090909	0.462925241088581
31.3636363636364	0.463265654598108
31.8181818181818	0.463572525274943
32.2727272727273	0.463849132846409
32.7272727272727	0.464098441152644
33.1818181818182	0.464323127663946
33.6363636363636	0.464525610413185
34.0909090909091	0.464708072535818
34.5454545454545	0.464872484602703
35	0.465020624922136
35.4545454545455	0.465154097977897
35.9090909090909	0.46527435115997
36.3636363636364	0.465382689934325
36.8181818181818	0.465480291587897
37.2727272727273	0.465568217674923
37.7272727272727	0.465647425281097
38.1818181818182	0.465718777212795
38.6363636363636	0.465783051209863
39.0909090909091	0.46584094827224
39.5454545454545	0.46589310018295
40	0.465940076302887


==> skCompVsSnr-3.tsv <==
-5	2.2380195103755e-05
-4.54545454545455	6.72689556008299e-05
-4.09090909090909	0.000138059325475226
-3.63636363636364	0.000245541240805169
-3.18181818181818	0.000404051174010878
-2.72727272727273	0.000632366042640109
-2.27272727272727	0.000954741726754138
-1.81818181818182	0.00140209475799344
-1.36363636363636	0.00201331510190944
-0.909090909090909	0.0028366829028737
-0.454545454545454	0.00393134153818284
0	0.00536875240907167
0.454545454545454	0.00723402317050753
0.909090909090909	0.00962696127569687
1.36363636363636	0.0126626614400843
1.81818181818182	0.0164713944886016
2.27272727272727	0.0211975353965026
2.72727272727273	0.0269972635700294
3.18181818181818	0.0340348049172762
3.63636363636364	0.042477079183522
4.09090909090909	0.0524867775016662
4.54545454545454	0.0642141204873369
5	0.0777878116976232
5.45454545454546	0.0933059561539329
5.90909090909091	0.110827892624803
6.36363636363636	0.130367925160188
6.81818181818182	0.151891792568426
7.27272727272727	0.175316389909867
7.72727272727273	0.200512813757126
8.18181818181818	0.227312342384337
8.63636363636364	0.255514589169095
9.09090909090909	0.284896858915238
9.54545454545454	0.315223717324338
10	0.346255926097174
10.4545454545455	0.377758138918568
10.9090909090909	0.409505027302734
11.3636363636364	0.441285753065878
11.8181818181818	0.472906892249671
12.2727272727273	0.504194032971711
12.7272727272727	0.534992323116722
13.1818181818182	0.565166248048427
13.6363636363636	0.594598890840875
14.0909090909091	0.623190883145716
14.5454545454545	0.650859205197381
15	0.677535946118639
15.4545454545455	0.703167094820358
15.9090909090909	0.727711399183916
16.3636363636364	0.751139307106658
16.8181818181818	0.773431986707726
17.2727272727273	0.79458041339938
17.7272727272727	0.814584507310226
18.1818181818182	0.833452304363767
18.6363636363636	0.851199146905076
19.0909090909091	0.867846883997656
19.5454545454545	0.883423076418024
20	0.897960206186563
20.4545454545455	0.911494894625139
20.9090909090909	0.924067136066735
21.3636363636364	0.935719556292624
21.8181818181818	0.946496705536017
22.2727272727273	0.956444395591585
22.7272727272727	0.965609089416762
23.1818181818182	0.974037349855006
23.6363636363636	0.981775352010954
24.0909090909091	0.988868461598336
24.5454545454545	0.995360879457436
25	1.00129535054342
25.4545454545455	1.00671293411138
25.9090909090909	1.01165283061278
26.3636363636364	1.01615225997623
26.8181818181818	1.0202463854496
27.2727272727273	1.02396827698749
27.7272727272727	1.02734890822512
28.1818181818182	1.03041718133075
28.6363636363636	1.03319997441902
29.0909090909091	1.03572220668977
29.5454545454545	1.0380069169883
30	1.04007535203134
30.4545454545455	1.04194706108267
30.9090909090909	1.04363999437458
31.3636363636364	1.04517060304497
31.8181818181818	1.04655393878687
32.2727272727273	1.0478037517853
32.7272727272727	1.04893258584428
33.1818181818182	1.0499518698878
33.6363636363636	1.05087200525439
34.0909090909091	1.05170244840089
34.5454545454545	1.05245178879058
35	1.05312782186912
35.4545454545455	1.0537376171328
35.9090909090909	1.05428758137181
36.3636363636364	1.05478351722947
36.8181818181818	1.05523067726157
37.2727272727273	1.05563381370903
37.7272727272727	1.05599722421636
38.1818181818182	1.05632479373869
38.6363636363636	1.05662003288421
39.0909090909091	1.0568861129374
39.5454545454545	1.05712589780377
40	1.05734197310834


==> skCompVsSnr-4.tsv <==
-5	2.33780201470413e-05
-4.54545454545455	6.89783560271495e-05
-4.09090909090909	0.000140900683018613
-3.63636363636364	0.000250151261069309
-3.18181818181818	0.000411380894131452
-2.72727272727273	0.000643817603563718
-2.27272727272727	0.000972356901245225
-1.81818181818182	0.00142881160279587
-1.36363636363636	0.00205331290568414
-0.909090909090909	0.00289583961663378
-0.454545454545454	0.00401783167988312
0	0.00549381630865292
0.454545454545454	0.00741293925598058
0.909090909090909	0.00988025033310538
1.36363636363636	0.0130175434237564
1.81818181818182	0.0169635023031947
2.27272727272727	0.0218728641673812
2.72727272727273	0.0279142974119966
3.18181818181818	0.0352667175312722
3.63636363636364	0.0441138547374054
4.09090909090909	0.0546370535308081
4.54545454545454	0.0670065282121142
5	0.0813715957272166
5.45454545454546	0.0978507060195101
5.90909090909091	0.116522314471623
6.36363636363636	0.137417710842067
6.81818181818182	0.160516779273842
7.27272727272727	0.185747313090238
7.72727272727273	0.212988010295033
8.18181818181818	0.242074745343576
8.63636363636364	0.272809276052575
9.09090909090909	0.304969295288573
9.54545454545454	0.338318707906599
10	0.372617173876884
10.4545454545455	0.407628236897932
10.9090909090909	0.443125672005803
11.3636363636364	0.478897969019419
11.8181818181818	0.514751082145038
12.2727272727273	0.550509708216907
12.7272727272727	0.586017415016317
13.1818181818182	0.621135944909935
13.6363636363636	0.655743987675613
14.0909090909091	0.689735667056928
14.5454545454545	0.723018930851661
15	0.755513982060159
15.4545454545455	0.787151842903636
15.9090909090909	0.817873105879971
16.3636363636364	0.847626896409699
16.8181818181818	0.876370049214714
17.2727272727273	0.904066484276105
17.7272727272727	0.930686756967141
18.1818181818182	0.956207749839165
18.6363636363636	0.980612469824253
19.0909090909091	1.00388991374095
19.5454545454545	1.02603496648662
20	1.04704829975965
20.4545454545455	1.0669362441669
20.9090909090909	1.08571061369935
21.3636363636364	1.1033884683334
21.8181818181818	1.11999180744862
22.2727272727273	1.13554719337139
22.7272727272727	1.1500853102331
23.1818181818182	1.16364046813554
23.6363636363636	1.17625006612396
24.0909090909091	1.1879540295878
24.5454545454545	1.19879423847581
25	1.20881396226719
25.4545454545455	1.21805731620698
25.9090909090909	1.22656875115932
26.3636363636364	1.23439258683565
26.8181818181818	1.241572595379
27.2727272727273	1.24815163955415
27.7272727272727	1.25417136727954
28.1818181818182	1.25967196205915
28.6363636363636	1.26469194709694
29.0909090909091	1.26926803952461
29.5454545454545	1.27343505023048
30	1.27722582420585
30.4545454545455	1.28067121607083
30.9090909090909	1.28380009544415
31.3636363636364	1.28663937702115
31.8181818181818	1.28921407056374
32.2727272727273	1.29154734643733
32.7272727272727	1.29366061281082
33.1818181818182	1.29557360113413
33.6363636363636	1.29730445699953
34.0909090909091	1.29886983395998
34.5454545454545	1.30028498830868
35	1.30156387321264
35.4545454545455	1.30271923093623
35.9090909090909	1.30376268218809
36.3636363636364	1.30470481187842
36.8181818181818	1.30555525078698
37.2727272727273	1.30632275281782
37.7272727272727	1.30701526766057
38.1818181818182	1.30764000879207
38.6363636363636	1.30820351684267
39.0909090909091	1.30871171842026
39.5454545454545	1.3091699805367
40	1.30958316081875

